Understanding Enrichment in Reinforcement Learning

When rewards are sparse, reinforcement learning with verifiable rewards (RLVR) often uses hints or intermediate guidance to generate more successful rollouts. This enrichment biases policy-gradient updates unless corrected via importance weights, but existing methods omit correction or truncate importance weights in order to avoid the high variance of correction. It thus remains unclear what exactly is gained or lost in RLVR by correcting enriched rollouts. We show, mathematically, that omitted or truncated correction implicitly reweights the defined reward, and we decompose the resulting gradient error into scale, rotation, and variance to explain their distinct effects on learning. To make correction practical, we develop a novel sequential Monte Carlo (SMC) weight correction mechanism that, under stability and particle-order assumptions, tempers the exponential compounding of standard correction variance over the length of a sample to an additive accumulation. We then apply our analysis of enrichment to interpreting the results of a fine-tune of Qwen3-1.7B on a sparse band of OpenMathReasoning, establishing a concrete mechanism of how enrichment, both corrected and uncorrected, helps avoid collapse in sparse domains. Our main contribution is to understand, in general, how enrichment and correction can affect training, as opposed to claiming that either mode of operation is superior to unenriched RL.

==> figs/data/rotation_g.csv <==
step,J
0,0.0925925925926
1,0.094081941861
2,0.095587021852
3,0.0971078209471
4,0.0986443232331
5,0.100196508454
6,0.101764351966
7,0.103347824698
8,0.104946893108
9,0.106561519152
10,0.108191660248
11,0.109837269248
12,0.111498294409
13,0.113174679377
14,0.11486636316
15,0.116573280118
16,0.11829535995
17,0.120032527687
18,0.121784703686
19,0.123551803635
20,0.125333738554
21,0.127130414809
22,0.128941734118
23,0.130767593576
24,0.132607885675
25,0.13446249833
26,0.136331314914
27,0.138214214291
28,0.14011107086
29,0.142021754599
30,0.143946131118
31,0.145884061714
32,0.147835403432
33,0.149800009129
34,0.151777727548
35,0.153768403392
36,0.155771877404
37,0.157787986453
38,0.159816563625
39,0.161857438319
40,0.163910436346
41,0.165975380033
42,0.16805208834
43,0.170140376964
44,0.17224005847
45,0.174350942407
46,0.176472835442
47,0.178605541491
48,0.180748861859
49,0.182902595382
50,0.185066538574
51,0.18724048578
52,0.189424229328
53,0.191617559694
54,0.193820265661
55,0.19603213449
56,0.198252952091
57,0.200482503196
58,0.202720571544
59,0.204966940057
60,0.207221391031
61,0.209483706323
62,0.211753667544
63,0.214031056256
64,0.216315654169
65,0.218607243346
66,0.220905606403
67,0.223210526719
68,0.225521788646
69,0.227839177719
70,0.230162480872
71,0.232491486653
72,0.234825985446
73,0.237165769684
74,0.239510634082
75,0.24186037585
76,0.244214794924
77,0.246573694195
78,0.248936879729
79,0.251304161005
80,0.253675351137
81,0.256050267112
82,0.258428730014
83,0.260810565261
84,0.263195602837
85,0.26558367752
86,0.267974629118
87,0.270368302698
88,0.27276454882
89,0.275163223765
90,0.277564189765
91,0.279967315232
92,0.282372474984
93,0.284779550468
94,0.287188429986
95,0.289599008914
96,0.292011189915
97,0.294424883159
98,0.29684000653
99,0.299256485832
100,0.30167425499
101,0.304093256249
102,0.30651344036
103,0.308934766767
104,0.311357203784
105,0.313780728764
106,0.31620532826
107,0.318630998177
108,0.321057743915
109,0.3234855805
110,0.325914532705
111,0.328344635156
112,0.330775932426
113,0.333208479117
114,0.335642339923
115,0.338077589677
116,0.340514313383
117,0.342952606228
118,0.345392573573
119,0.347834330925
120,0.350278003889
121,0.352723728092
122,0.355171649087
123,0.357621922233
124,0.360074712544
125,0.362530194519
126,0.364988551933
127,0.367449977613
128,0.369914673174
129,0.372382848732
130,0.374854722581
131,0.377330520845
132,0.379810477097
133,0.382294831946
134,0.384783832592
135,0.387277732359
136,0.389776790185
137,0.392281270095
138,0.394791440635
139,0.397307574289
140,0.399829946859
141,0.402358836829
142,0.404894524701
143,0.407437292311
144,0.409987422123
145,0.41254519651
146,0.415110897019
147,0.417684803616
148,0.420267193933
149,0.422858342498
150,0.425458519961
151,0.428067992325
152,0.430687020168
153,0.433315857876
154,0.435954752879
155,0.438603944897
156,0.441263665197
157,0.443934135868
158,0.446615569107
159,0.449308166536
160,0.452012118527
161,0.454727603565
162,0.45745478763
163,0.460193823608
164,0.462944850742
165,0.4657079941
166,0.468483364094
167,0.471271056018
168,0.474071149639
169,0.476883708812
170,0.479708781141
171,0.482546397676
172,0.485396572653
173,0.488259303271
174,0.491134569506
175,0.494022333976
176,0.496922541834
177,0.499835120705
178,0.502759980668
179,0.505697014266
180,0.508646096563
181,0.511607085234
182,0.514579820694
183,0.517564126259
184,0.520559808344
185,0.523566656694
186,0.526584444648
187,0.529612929432
188,0.532651852482
189,0.535700939795
190,0.53875990231
191,0.54182843631
192,0.544906223849
193,0.547992933204
194,0.551088219344
195,0.554191724423
196,0.557303078286
197,0.560421898994
198,0.563547793362
199,0.566680357515
200,0.569819177449
201,0.572963829605
202,0.576113881453
203,0.579268892082
204,0.582428412793
205,0.585591987702
206,0.588759154343
207,0.591929444267
208,0.595102383651
209,0.5982774939
210,0.601454292244
211,0.60463229234
212,0.60781100486
213,0.610989938077
214,0.614168598446
215,0.617346491172
216,0.620523120774
217,0.623697991634
218,0.626870608539
219,0.630040477211
220,0.63320710482
221,0.63637000049
222,0.639528675789
223,0.642682645199
224,0.645831426584
225,0.648974541626
226,0.652111516261
227,0.655241881086
228,0.658365171758
229,0.66148092937
230,0.664588700818
231,0.667688039139
232,0.670778503844
233,0.673859661224
234,0.676931084646
235,0.679992354824
236,0.68304306008
237,0.686082796582
238,0.689111168569
239,0.692127788555
240,0.695132277523
241,0.69812426509
242,0.701103389673
243,0.704069298622
244,0.707021648351
245,0.709960104441
246,0.712884341742
247,0.715794044448
248,0.718688906167
249,0.72156862997
250,0.724432928431
251,0.727281523655
252,0.730114147289
253,0.732930540526
254,0.735730454094
255,0.738513648237
256,0.741279892679
257,0.74402896659
258,0.746760658529
259,0.749474766386
260,0.752171097315
261,0.754849467653
262,0.757509702838
263,0.760151637317
264,0.762775114447
265,0.765379986389
266,0.767966113997
267,0.7705333667
268,0.773081622385
269,0.775610767264
270,0.778120695746
271,0.780611310305
272,0.783082521335
273,0.785534247014
274,0.787966413156
275,0.790378953066
276,0.79277180739
277,0.795144923963
278,0.797498257656
279,0.799831770223
280,0.802145430146
281,0.804439212475
282,0.806713098678
283,0.808967076479
284,0.8112011397
285,0.813415288109
286,0.81560952726
287,0.817783868338
288,0.819938328001
289,0.822072928229
290,0.824187696169
291,0.826282663981
292,0.828357868689
293,0.83041335203
294,0.832449160306
295,0.834465344238
296,0.836461958819
297,0.838439063173
298,0.840396720415
299,0.842334997507
300,0.844253965126
301,0.846153697527
302,0.848034272408
303,0.849895770785
304,0.851738276856
305,0.853561877882
306,0.855366664059
307,0.857152728397
308,0.858920166605
309,0.860669076968
310,0.862399560237
311,0.864111719517
312,0.865805660155
313,0.867481489637
314,0.86913931748
315,0.870779255131
316,0.872401415867
317,0.8740059147
318,0.875592868276
319,0.877162394791
320,0.878714613892
321,0.880249646594
322,0.881767615195
323,0.883268643189
324,0.884752855185
325,0.886220376833
326,0.887671334742
327,0.889105856405
328,0.890524070133
329,0.891926104976
330,0.89331209066
331,0.89468215752
332,0.896036436434
333,0.897375058762
334,0.898698156284
335,0.900005861144
336,0.901298305791
337,0.902575622924
338,0.90383794544
339,0.905085406382
340,0.906318138891
341,0.907536276155
342,0.908739951363
343,0.909929297665
344,0.911104448121
345,0.912265535665
346,0.913412693065
347,0.91454605288
348,0.915665747427
349,0.916771908743
350,0.91786466855
351,0.918944158223
352,0.920010508759
353,0.921063850745
354,0.922104314327
355,0.923132029185
356,0.924147124505
357,0.925149728952
358,0.926139970645
359,0.927117977137
360,0.928083875386
361,0.929037791741
362,0.929979851914
363,0.930910180965
364,0.931828903282
365,0.932736142564
366,0.933632021801
367,0.934516663264
368,0.935390188482
369,0.936252718235
370,0.937104372534
371,0.937945270615
372,0.938775530919
373,0.939595271088
374,0.94040460795
375,0.941203657509
376,0.941992534939
377,0.942771354571
378,0.943540229888
379,0.944299273517
380,0.94504859722
381,0.94578831189
382,0.946518527546
383,0.947239353325
384,0.947950897476
385,0.948653267363
386,0.949346569451
387,0.950030909313
388,0.950706391618
389,0.951373120133
390,0.952031197724
391,0.952680726347
392,0.953321807051
393,0.953954539978
394,0.95457902436
395,0.955195358519
396,0.95580363987
397,0.956403964917
398,0.956996429257
399,0.957581127579
400,0.958158153668
401,0.958727600403
402,0.959289559762
403,0.959844122821
404,0.96039137976
405,0.960931419863
406,0.961464331521
407,0.961990202235
408,0.962509118619
409,0.963021166406
410,0.963526430449
411,0.964024994722
412,0.964516942332
413,0.965002355513
414,0.965481315641
415,0.965953903228
416,0.966420197933
417,0.966880278566
418,0.967334223089
419,0.967782108627
420,0.968224011466
421,0.968660007065
422,0.969090170055
423,0.969514574249
424,0.969933292644
425,0.97034639743
426,0.970753959991
427,0.971156050916
428,0.97155274
429,0.971944096252
430,0.972330187901
431,0.9727110824
432,0.973086846435
433,0.973457545927
434,0.973823246044
435,0.974184011198
436,0.974539905062
437,0.974890990566
438,0.97523732991
439,0.975578984567
440,0.975916015291
441,0.976248482121
442,0.976576444389
443,0.976899960726
444,0.977219089067
445,0.97753388666
446,0.977844410069
447,0.978150715182
448,0.978452857218
449,0.978750890731
450,0.979044869618
451,0.979334847126
452,0.979620875856
453,0.979903007771
454,0.980181294199
455,0.980455785847
456,0.980726532796
457,0.980993584518
458,0.981256989875
459,0.981516797127
460,0.981773053941
461,0.982025807392
462,0.982275103973
463,0.9825209896
464,0.982763509617
465,0.983002708804
466,0.983238631382
467,0.983471321016
468,0.983700820826
469,0.983927173391
470,0.984150420753
471,0.984370604423
472,0.984587765391
473,0.984801944126
474,0.985013180586
475,0.98522151422
476,0.985426983978
477,0.985629628312
478,0.985829485185
479,0.986026592076
480,0.986220985981
481,0.986412703427
482,0.98660178047
483,0.986788252702
484,0.986972155258
485,0.987153522822
486,0.987332389628
487,0.98750878947
488,0.987682755703
489,0.987854321251
490,0.988023518611
491,0.988190379859
492,0.988354936653
493,0.988517220238
494,0.988677261454
495,0.988835090737
496,0.988990738126
497,0.989144233268
498,0.989295605421
499,0.98944488346
500,0.98959209588
501,0.989737270803
502,0.989880435982
503,0.990021618802
504,0.990160846291
505,0.990298145118
506,0.990433541599
507,0.990567061706
508,0.990698731063
509,0.99082857496
510,0.990956618346
511,0.991082885845
512,0.991207401749
513,0.991330190032
514,0.991451274344
515,0.991570678026
516,0.991688424103
517,0.991804535296
518,0.991919034023
519,0.992031942401
520,0.992143282253
521,0.992253075108
522,0.992361342211
523,0.992468104517
524,0.992573382706
525,0.992677197175
526,0.992779568052
527,0.992880515192
528,0.992980058183
529,0.993078216351
530,0.993175008761
531,0.993270454222
532,0.993364571289
533,0.993457378266
534,0.993548893212
535,0.99363913394
536,0.993728118024
537,0.9938158628
538,0.993902385369
539,0.993987702601
540,0.994071831138
541,0.994154787395
542,0.994236587567
543,0.994317247626
544,0.994396783331
545,0.994475210224
546,0.994552543637
547,0.994628798695
548,0.994703990314
549,0.99477813321
550,0.994851241898
551,0.994923330694
552,0.994994413721
553,0.995064504908
554,0.995133617995
555,0.995201766533
556,0.99526896389
557,0.99533522325
558,0.995400557618
559,0.99546497982
560,0.995528502508
561,0.995591138159
562,0.995652899082
563,0.995713797414
564,0.99577384513
565,0.995833054037
566,0.995891435783
567,0.995949001855
568,0.996005763582
569,0.996061732138
570,0.996116918545
571,0.996171333672
572,0.996224988238
573,0.996277892817
574,0.996330057836
575,0.99638149358
576,0.996432210191
577,0.996482217673
578,0.99653152589
579,0.996580144574
580,0.996628083318
581,0.996675351587
582,0.996721958714
583,0.996767913904
584,0.996813226234
585,0.996857904656
586,0.996901957999
587,0.996945394971
588,0.996988224158
589,0.997030454029
590,0.997072092934
591,0.99711314911
592,0.99715363068
593,0.997193545652
594,0.997232901927
595,0.997271707294
596,0.997309969435
597,0.997347695927
598,0.997384894241
599,0.997421571744
600,0.997457735702
601,0.99749339328
602,0.997528551545
603,0.997563217463
604,0.997597397907
605,0.997631099653
606,0.997664329383
607,0.997697093687
608,0.997729399063
609,0.997761251919
610,0.997792658575
611,0.997823625262
612,0.997854158125
613,0.997884263223
614,0.997913946534
615,0.997943213949
616,0.997972071279
617,0.998000524254
618,0.998028578525
619,0.998056239664
620,0.998083513166
621,0.998110404448
622,0.998136918853
623,0.998163061651
624,0.998188838036
625,0.998214253132
626,0.99823931199
627,0.998264019592
628,0.99828838085
629,0.998312400608
630,0.998336083643
631,0.998359434663
632,0.998382458315
633,0.998405159176
634,0.998427541764
635,0.998449610531
636,0.998471369869
637,0.998492824106
638,0.998513977513
639,0.998534834299
640,0.998555398616
641,0.998575674557
642,0.998595666159
643,0.998615377402
644,0.99863481221
645,0.998653974453
646,0.998672867947
647,0.998691496454
648,0.998709863686
649,0.9987279733
650,0.998745828904
651,0.998763434054
652,0.998780792259
653,0.998797906976
654,0.998814781616
655,0.998831419541
656,0.998847824067
657,0.998863998463
658,0.998879945953
659,0.998895669716
660,0.998911172886
661,0.998926458552
662,0.998941529764
663,0.998956389525
664,0.998971040797
665,0.998985486504
666,0.998999729524
667,0.999013772698
668,0.999027618827
669,0.999041270673
670,0.999054730958
671,0.999068002366
672,0.999081087546
673,0.999093989107
674,0.999106709623
675,0.999119251632
676,0.999131617636
677,0.999143810102
678,0.999155831464
679,0.999167684119
680,0.999179370434
681,0.999190892739
682,0.999202253335
683,0.999213454489
684,0.999224498436
685,0.999235387381
686,0.999246123497
687,0.999256708927
688,0.999267145785
689,0.999277436153
690,0.999287582086
691,0.999297585609
692,0.999307448721
693,0.999317173389
694,0.999326761555
695,0.999336215135
696,0.999345536015
697,0.999354726058
698,0.999363787097
699,0.999372720943
700,0.99938152938


==> figs/data/rotation_u.csv <==
step,J
0,0.0925925925926
1,0.0937571737692
2,0.0949406698648
3,0.0961432517416
4,0.0973650818719
5,0.0986063140739
6,0.0998670932526
7,0.101147555147
8,0.10244782608
9,0.103768022722
10,0.105108251849
11,0.106468610123
12,0.107849183867
13,0.109250048855
14,0.110671270111
15,0.112112901713
16,0.113574986613
17,0.115057556459
18,0.116560631434
19,0.118084220103
20,0.119628319272
21,0.121192913861
22,0.122777976781
23,0.124383468835
24,0.126009338624
25,0.127655522466
26,0.129321944333
27,0.131008515799
28,0.132715136
29,0.13444169161
30,0.136188056835
31,0.137954093415
32,0.139739650641
33,0.141544565394
34,0.143368662193
35,0.145211753256
36,0.147073638579
37,0.148954106033
38,0.150852931469
39,0.152769878843
40,0.154704700351
41,0.156657136584
42,0.158626916693
43,0.16061375857
44,0.162617369042
45,0.164637444078
46,0.166673669013
47,0.168725718781
48,0.170793258161
49,0.172875942037
50,0.174973415672
51,0.177085314985
52,0.17921126685
53,0.181350889396
54,0.183503792325
55,0.185669577234
56,0.187847837946
57,0.190038160855
58,0.192240125272
59,0.194453303783
60,0.196677262613
61,0.198911561991
62,0.201155756532
63,0.203409395607
64,0.205672023737
65,0.207943180975
66,0.210222403294
67,0.212509222987
68,0.214803169056
69,0.217103767611
70,0.219410542262
71,0.22172301452
72,0.224040704189
73,0.226363129762
74,0.228689808812
75,0.23102025838
76,0.233353995363
77,0.235690536897
78,0.238029400736
79,0.240370105622
80,0.242712171658
81,0.245055120668
82,0.247398476556
83,0.249741765652
84,0.25208451706
85,0.254426262988
86,0.256766539079
87,0.259104884732
88,0.261440843406
89,0.263773962928
90,0.266103795786
91,0.268429899405
92,0.270751836429
93,0.273069174979
94,0.275381488909
95,0.277688358049
96,0.279989368436
97,0.282284112537
98,0.284572189463
99,0.286853205163
100,0.289126772623
101,0.291392512036
102,0.293650050977
103,0.295899024555
104,0.298139075564
105,0.300369854614
106,0.302591020259
107,0.30480223911
108,0.307003185938
109,0.309193543768
110,0.31137300396
111,0.313541266284
112,0.315698038981
113,0.317843038813
114,0.319975991112
115,0.322096629808
116,0.324204697455
117,0.326299945245
118,0.328382133016
119,0.330451029249
120,0.332506411057
121,0.334548064163
122,0.33657578288
123,0.338589370069
124,0.340588637104
125,0.342573403817
126,0.344543498446
127,0.346498757572
128,0.348439026053
129,0.350364156943
130,0.352274011417
131,0.354168458687
132,0.356047375904
133,0.35791064807
134,0.359758167934
135,0.361589835885
136,0.363405559851
137,0.365205255176
138,0.366988844513
139,0.368756257702
140,0.370507431642
141,0.372242310174
142,0.373960843949
143,0.375662990298
144,0.377348713101
145,0.379017982649
146,0.380670775516
147,0.382307074413
148,0.383926868058
149,0.385530151029
150,0.387116923629
151,0.388687191744
152,0.390240966699
153,0.391778265122
154,0.393299108795
155,0.39480352452
156,0.396291543972
157,0.397763203561
158,0.399218544289
159,0.400657611612
160,0.402080455303
161,0.403487129308
162,0.404877691613
163,0.406252204109
164,0.407610732452
165,0.408953345935
166,0.410280117353
167,0.411591122872
168,0.412886441902
169,0.41416615697
170,0.41543035359
171,0.416679120144
172,0.417912547758
173,0.419130730182
174,0.420333763673
175,0.421521746877
176,0.422694780716
177,0.423852968277
178,0.424996414701
179,0.426125227074
180,0.427239514325
181,0.428339387118
182,0.429424957757
183,0.43049634008
184,0.431553649368
185,0.432597002247
186,0.433626516597
187,0.434642311462
188,0.435644506962
189,0.436633224208
190,0.437608585218
191,0.438570712834
192,0.439519730647
193,0.440455762918
194,0.441378934502
195,0.442289370778
196,0.443187197577
197,0.444072541115
198,0.444945527924
199,0.445806284792
200,0.446654938698
201,0.447491616753
202,0.448316446142
203,0.449129554064
204,0.449931067686
205,0.450721114083
206,0.451499820189
207,0.452267312753
208,0.453023718285
209,0.453769163016
210,0.454503772853
211,0.455227673338
212,0.455940989606
213,0.456643846348
214,0.457336367774
215,0.458018677578
216,0.458690898904
217,0.459353154312
218,0.460005565751
219,0.460648254526
220,0.461281341272
221,0.461904945927
222,0.462519187705
223,0.463124185074
224,0.463720055733
225,0.464306916589
226,0.464884883739
227,0.465454072448
228,0.466014597132
229,0.466566571341
230,0.467110107744
231,0.467645318113
232,0.468172313309
233,0.468691203268
234,0.469202096992
235,0.469705102535
236,0.470200326994
237,0.470687876499
238,0.471167856205
239,0.471640370284
240,0.472105521917
241,0.47256341329
242,0.473014145586
243,0.473457818983
244,0.473894532644
245,0.474324384722
246,0.474747472351
247,0.475163891643
248,0.475573737691
249,0.475977104564
250,0.476374085308
251,0.476764771945
252,0.477149255475
253,0.477527625874
254,0.477899972097
255,0.478266382079
256,0.47862694274
257,0.478981739983
258,0.479330858698
259,0.47967438277
260,0.480012395074
261,0.480344977488
262,0.48067221089
263,0.480994175167
264,0.481310949219
265,0.48162261096
266,0.481929237332
267,0.482230904301
268,0.482527686869
269,0.482819659078
270,0.483106894016
271,0.483389463826
272,0.483667439709
273,0.483940891931
274,0.484209889834
275,0.484474501839
276,0.484734795455
277,0.484990837286
278,0.485242693039
279,0.485490427531
280,0.485734104697
281,0.485973787598
282,0.486209538427
283,0.486441418521
284,0.486669488366
285,0.486893807606
286,0.48711443505
287,0.487331428681
288,0.487544845668
289,0.487754742367
290,0.487961174335
291,0.488164196336
292,0.488363862351
293,0.488560225585
294,0.488753338475
295,0.488943252701
296,0.489130019191
297,0.489313688132
298,0.489494308979
299,0.489671930459
300,0.489846600587
301,0.490018366665
302,0.490187275298
303,0.4903533724
304,0.4905167032
305,0.490677312254
306,0.490835243451
307,0.490990540022
308,0.491143244546
309,0.491293398962
310,0.491441044575
311,0.491586222064
312,0.49172897149
313,0.491869332304
314,0.492007343354
315,0.492143042897
316,0.492276468601
317,0.492407657557
318,0.492536646283
319,0.492663470736
320,0.492788166317
321,0.492910767877
322,0.493031309728
323,0.493149825649
324,0.49326634889
325,0.493380912186
326,0.493493547758
327,0.493604287323
328,0.4937131621
329,0.493820202819
330,0.493925439724
331,0.494028902584
332,0.494130620697
333,0.494230622899
334,0.494328937569
335,0.494425592633
336,0.494520615578
337,0.49461403345
338,0.494705872865
339,0.494796160017
340,0.494884920677
341,0.494972180208
342,0.495057963563
343,0.495142295299
344,0.495225199575
345,0.495306700163
346,0.495386820452
347,0.495465583455
348,0.495543011812
349,0.495619127799
350,0.49569395333
351,0.495767509966
352,0.495839818917
353,0.49591090105
354,0.495980776892
355,0.496049466637
356,0.49611699015
357,0.496183366972
358,0.496248616326
359,0.496312757122
360,0.496375807959
361,0.496437787133
362,0.496498712641
363,0.496558602184
364,0.496617473174
365,0.496675342736
366,0.496732227714
367,0.496788144676
368,0.496843109917
369,0.496897139464
370,0.496950249078
371,0.497002454263
372,0.497053770266
373,0.497104212081
374,0.497153794456
375,0.497202531893
376,0.497250438658
377,0.497297528775
378,0.497343816041
379,0.497389314021
380,0.497434036055
381,0.497477995264
382,0.497521204549
383,0.497563676596
384,0.497605423881
385,0.497646458673
386,0.497686793035
387,0.497726438831
388,0.497765407725
389,0.497803711188
390,0.4978413605
391,0.49787836675
392,0.497914740844
393,0.497950493506
394,0.497985635279
395,0.49802017653
396,0.498054127454
397,0.498087498073
398,0.498120298242
399,0.498152537652
400,0.49818422583
401,0.498215372143
402,0.498245985801
403,0.498276075861
404,0.498305651225
405,0.498334720647
406,0.498363292735
407,0.498391375949
408,0.49841897861
409,0.498446108897
410,0.498472774851
411,0.498498984378
412,0.498524745252
413,0.498550065114
414,0.498574951478
415,0.498599411729
416,0.498623453129
417,0.498647082818
418,0.498670307813
419,0.498693135016
420,0.498715571208
421,0.498737623058
422,0.498759297124
423,0.498780599848
424,0.498801537569
425,0.498822116513
426,0.498842342805
427,0.498862222464
428,0.498881761408
429,0.498900965454
430,0.498919840321
431,0.498938391632
432,0.498956624911
433,0.498974545593
434,0.498992159018
435,0.499009470435
436,0.499026485007
437,0.499043207806
438,0.49905964382
439,0.49907579795
440,0.499091675017
441,0.499107279758
442,0.499122616828
443,0.499137690807
444,0.499152506193
445,0.499167067411
446,0.499181378808
447,0.499195444659
448,0.499209269164
449,0.499222856454
450,0.499236210588
451,0.499249335557
452,0.499262235283
453,0.499274913622
454,0.499287374365
455,0.499299621235
456,0.499311657897
457,0.499323487948
458,0.499335114928
459,0.499346542314
460,0.499357773525
461,0.499368811922
462,0.499379660806
463,0.499390323426
464,0.499400802972
465,0.499411102581
466,0.499421225336
467,0.499431174268
468,0.499440952356
469,0.499450562528
470,0.499460007663
471,0.499469290588
472,0.499478414085
473,0.499487380887
474,0.49949619368
475,0.499504855105
476,0.499513367757
477,0.499521734187
478,0.499529956903
479,0.49953803837
480,0.499545981009
481,0.499553787202
482,0.499561459289
483,0.499568999571
484,0.499576410308
485,0.499583693723
486,0.499590852
487,0.499597887287
488,0.499604801692
489,0.499611597291
490,0.499618276121
491,0.499624840187
492,0.499631291459
493,0.499637631871
494,0.499643863326
495,0.499649987695
496,0.499656006814
497,0.499661922492
498,0.499667736503
499,0.499673450593
500,0.499679066476
501,0.499684585839
502,0.499690010339
503,0.499695341604
504,0.499700581235
505,0.499705730806
506,0.499710791862
507,0.499715765924
508,0.499720654486
509,0.499725459015
510,0.499730180954
511,0.499734821723
512,0.499739382715
513,0.499743865299
514,0.499748270824
515,0.499752600611
516,0.499756855963
517,0.499761038157
518,0.499765148451
519,0.499769188078
520,0.499773158254
521,0.499777060171
522,0.499780895001
523,0.499784663898
524,0.499788367994
525,0.499792008402
526,0.499795586217
527,0.499799102513
528,0.499802558349
529,0.499805954762
530,0.499809292773
531,0.499812573387
532,0.499815797589
533,0.499818966349
534,0.499822080619
535,0.499825141336
536,0.499828149421
537,0.499831105776
538,0.499834011293
539,0.499836866844
540,0.499839673287
541,0.499842431468
542,0.499845142215
543,0.499847806344
544,0.499850424656
545,0.499852997938
546,0.499855526964
547,0.499858012496
548,0.49986045528
549,0.499862856052
550,0.499865215533
551,0.499867534434
552,0.499869813452
553,0.499872053272
554,0.499874254569
555,0.499876418004
556,0.499878544229
557,0.499880633883
558,0.499882687595
559,0.499884705982
560,0.499886689653
561,0.499888639204
562,0.499890555221
563,0.499892438281
564,0.499894288952
565,0.499896107788
566,0.499897895339
567,0.499899652142
568,0.499901378725
569,0.499903075608
570,0.499904743302
571,0.499906382309
572,0.499907993122
573,0.499909576226
574,0.499911132097
575,0.499912661203
576,0.499914164005
577,0.499915640955
578,0.499917092498
579,0.499918519071
580,0.499919921102
581,0.499921299015
582,0.499922653223
583,0.499923984135
584,0.49992529215
585,0.499926577664
586,0.499927841062
587,0.499929082725
588,0.499930303027
589,0.499931502336
590,0.499932681011
591,0.499933839409
592,0.499934977878
593,0.49993609676
594,0.499937196393
595,0.499938277108
596,0.499939339229
597,0.499940383077
598,0.499941408967
599,0.499942417206
600,0.499943408099
601,0.499944381943
602,0.499945339033
603,0.499946279656
604,0.499947204096
605,0.49994811263
606,0.499949005533
607,0.499949883073
608,0.499950745515
609,0.499951593118
610,0.499952426138
611,0.499953244824
612,0.499954049425
613,0.499954840182
614,0.499955617334
615,0.499956381114
616,0.499957131752
617,0.499957869475
618,0.499958594504
619,0.499959307058
620,0.499960007352
621,0.499960695597
622,0.499961371999
623,0.499962036763
624,0.499962690088
625,0.499963332172
626,0.499963963208
627,0.499964583386
628,0.499965192892
629,0.499965791911
630,0.499966380622
631,0.499966959204
632,0.49996752783
633,0.499968086671
634,0.499968635896
635,0.499969175671
636,0.499969706157
637,0.499970227516
638,0.499970739903
639,0.499971243473
640,0.499971738378
641,0.499972224767
642,0.499972702786
643,0.49997317258
644,0.499973634289
645,0.499974088053
646,0.49997453401
647,0.499974972292
648,0.499975403032
649,0.49997582636
650,0.499976242403
651,0.499976651287
652,0.499977053135
653,0.499977448068
654,0.499977836204
655,0.499978217662
656,0.499978592555
657,0.499978960997
658,0.499979323098
659,0.499979678968
660,0.499980028714
661,0.499980372442
662,0.499980710254
663,0.499981042253
664,0.499981368539
665,0.49998168921
666,0.499982004362
667,0.499982314091
668,0.49998261849
669,0.49998291765
670,0.499983211662
671,0.499983500614
672,0.499983784594
673,0.499984063687
674,0.499984337976
675,0.499984607546
676,0.499984872476
677,0.499985132847
678,0.499985388737
679,0.499985640223
680,0.499985887381
681,0.499986130286
682,0.49998636901
683,0.499986603626
684,0.499986834205
685,0.499987060815
686,0.499987283525
687,0.499987502403
688,0.499987717513
689,0.499987928922
690,0.499988136692
691,0.499988340887
692,0.499988541567
693,0.499988738794
694,0.499988932626
695,0.499989123122
696,0.49998931034
697,0.499989494336
698,0.499989675165
699,0.499989852882
700,0.49999002754


==> figs/data/scale.csv <==
step,J_a16inv,J_a4inv,J_a1,J_a4,J_a16,J_a64,F_a16inv,F_a4inv,F_a1,F_a4,F_a16,F_a64,K_a16inv,K_a4inv,K_a1,K_a4,K_a16,K_a64,modified_objective_a16inv,modified_objective_a4inv,modified_objective_a1,modified_objective_a4,modified_objective_a16,modified_objective_a64
0,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926,0,0,0,0,0,0,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926,0.0925925925926
1,0.0953630497146,0.0953630497146,0.0953630497146,0.0953630497146,0.0953630497146,0.0953630497146,0.0953179701762,0.0953179701762,0.0953179701762,0.0953179701762,0.0953179701762,0.0953179701762,0.000112698846072,0.000112698846072,0.000112698846072,0.000112698846072,0.000112698846072,0.000112698846072,0.0946417770998,0.0951827315609,0.0953179701762,0.09535177983,0.0953602322435,0.0953623453468
2,0.096750889583,0.0978694766978,0.0981499267497,0.0982200890562,0.0982376327385,0.0982420188531,0.0966742913563,0.0977181330558,0.0979742090559,0.0980379231844,0.0980538326687,0.0980578088494,0.00019149556686,0.000378359104885,0.000439294234552,0.00045541467942,0.000459500174467,0.000460525009206,0.0955253179551,0.09726410213,0.0979742090559,0.0981745475883,0.0982261452341,0.0982391405718
3,0.0977952564768,0.100152466296,0.100952466781,0.101165759091,0.10121991477,0.101233505756,0.097684585552,0.0998613842429,0.100566702165,0.100751602434,0.100798334402,0.100810048606,0.000276677311904,0.000727705131799,0.000964411541424,0.00103539164361,0.00105395092004,0.00105864287513,0.0960245216806,0.0989881380848,0.100566702165,0.101062219927,0.101193565997,0.101226889238
4,0.0985625374325,0.102243362174,0.103769721617,0.104202012424,0.104313455097,0.104341529528,0.0984232545527,0.101794206934,0.10309981042,0.103457907888,0.103549357225,0.103572338471,0.000348207199408,0.00112288809924,0.00167477799305,0.0018602613413,0.00191024468061,0.00192297764101,0.0963340113563,0.100446741215,0.10309981042,0.10401598629,0.10426569898,0.104329510917
5,0.0991409299079,0.104166985563,0.106600583721,0.107330688029,0.107521775479,0.107570098074,0.098978459516,0.103550035643,0.105577064083,0.106155489776,0.106304493057,0.106342014577,0.000406175979621,0.00154237480035,0.00255879909541,0.00293799563384,0.0030432060563,0.00307020874178,0.0965414036383,0.101699185882,0.105577064083,0.107036888466,0.107445695328,0.107550909269
6,0.0995868704442,0.105943406504,0.109443817682,0.110553492964,0.110848333499,0.110923179931,0.0994057079284,0.105154077258,0.1080013315,0.108842752251,0.109061027744,0.109116078928,0.000452906289533,0.00197332311455,0.00360621545497,0.00427685178302,0.00446826438714,0.00451775250627,0.0966882701912,0.10278608952,0.1080013315,0.110125807786,0.110736626889,0.110894943978
7,0.0999383583977,0.107589138218,0.112298090798,0.11387198379,0.114296492925,0.114404672308,0.0997419552536,0.106626068121,0.110374959942,0.11151785988,0.111815926808,0.111891179474,0.000491007860011,0.00240767524136,0.0048078271408,0.00588530977456,0.00620141529187,0.00628373208584,0.0967959080936,0.103736857832,0.110374959942,0.113283452812,0.114141457542,0.114365398983
8,0.100221001454,0.10911796955,0.115162002395,0.117287547968,0.117869491094,0.11801836523,0.100011960528,0.107981919896,0.112699892512,0.114178747242,0.114565823746,0.114663592203,0.000522602315459,0.00284012413471,0.00615527470851,0.00777200181563,0.00825916836976,0.0083869325668,0.0968763466349,0.104573770934,0.112699892512,0.116510347787,0.117663011884,0.117965946901
9,0.100452258727,0.110541561874,0.118034111506,0.120801385576,0.12157040341,0.121767901733,0.100232560219,0.109234748529,0.114977764453,0.116823131902,0.117307011637,0.117429206097,0.000549246269514,0.00326703336363,0.0076408676316,0.00994563418438,0.0106584794342,0.0108467390883,0.0969370826018,0.105314308492,0.114977764453,0.119806822157,0.121303941425,0.121700109613
10,0.100644221471,0.111869887549,0.120912962614,0.124414491681,0.125402105151,0.125656734187,0.100415406257,0.110395549036,0.117209981726,0.11944853095,0.120035438865,0.120183511885,0.000572038033767,0.00368584628229,0.00925745221994,0.0124149018274,0.0134166657142,0.0136830557553,0.0969831780546,0.105972533498,0.117209981726,0.123173001498,0.125066688508,0.125571215088
11,0.10080542883,0.113111558588,0.123797109165,0.128127639804,0.129367230868,0.129688076925,0.100568729782,0.11147365912,0.119397784283,0.122052281264,0.122746709826,0.122921595652,0.000591747622263,0.00409474866969,0.0109983122045,0.0151883963485,0.0165513026047,0.0169162031804,0.0970182440479,0.106559960717,0.119397784283,0.126608800169,0.128953448303,0.129582350655
12,0.100942048888,0.114274077326,0.126685134614,0.131941366891,0.13346813183,0.133864855504,0.100698479787,0.112477091508,0.121542296181,0.124631563569,0.125436091518,0.12563813845,0.000608922752101,0.00449246454478,0.0128570960823,0.0182745083036,0.020080100779,0.0205667926336,0.0970449432748,0.107086134054,0.121542296181,0.13011391606,0.132966129311,0.13373631305
13,0.101058647133,0.115364030465,0.129575670837,0.135855960268,0.137706832056,0.138189653106,0.100809061389,0.113412780999,0.123644564402,0.127183430264,0.12809852693,0.128327423089,0.000623964358249,0.00487812366609,0.0148277660899,0.0216813250087,0.0240207628144,0.0246555750418,0.0970652752399,0.107559032599,0.123644564402,0.133687827767,0.137106312985,0.138035555762
14,0.101158688157,0.116387241262,0.132467413768,0.139871447048,0.142084983666,0.142664654768,0.100903817366,0.114286773583,0.125705588031,0.129704836903,0.130728656092,0.130983349374,0.00063717697854,0.00525116919742,0.0169045643409,0.0254165253646,0.0283908189351,0.0292032634865,0.0970807554947,0.107985370546,0.125705588031,0.137329794512,0.141375213192,0.142482134371
15,0.101244865269,0.117348890282,0.1353591362,0.143987586478,0.146603822427,0.147291590333,0.100985344803,0.115104374572,0.1277263393,0.132192677077,0.133320845608,0.133599458968,0.00064880116397,0.00561128927519,0.0190819922515,0.0294872735019,0.033207442048,0.0342303284142,0.0970925378193,0.108370827442,0.1277263393,0.141038859128,0.145773636376,0.147077650781
16,0.101319319065,0.118253612251,0.138249697755,0.14820386567,0.151264124517,0.152071677256,0.101055705507,0.115870266673,0.129707777794,0.134643820337,0.135869227338,0.136168971049,0.000659033893614,0.00595836394606,0.0213547999038,0.0339001133314,0.0384872429471,0.0397567655174,0.0971015021454,0.108720229938,0.129707777794,0.144813854337,0.150301943443,0.151823197471
17,0.101383784217,0.119105574493,0.141138052039,0.152519499176,0.156066165689,0.157005564592,0.101116567695,0.116588605355,0.131650859049,0.137055152641,0.138367746738,0.138684829726,0.000668041305219,0.00629242284504,0.0237179824766,0.0386608663386,0.0442460473773,0.0458018371655,0.0971083198632,0.10903769794,0.131650859049,0.148653412543,0.154960014505,0.15671930311
18,0.101439689628,0.119908541043,0.144023251118,0.156933432777,0.16100968415,0.162093279745,0.101169302974,0.117263096665,0.133556538594,0.139423618709,0.140810221123,0.141139763998,0.000675966636254,0.00661361094629,0.0261667813109,0.0437745351712,0.0504986575682,0.0523837893678,0.0971135031564,0.109326763529,0.133556538594,0.15255597926,0.159747217711,0.161765881061
19,0.10148822811,0.120665925526,0.146904447433,0.161444351801,0.166093848559,0.167334179702,0.101215054014,0.117897061242,0.1354257724,0.141746265513,0.14319040782,0.143526360699,0.000682935239482,0.00692216070947,0.028696687583,0.0492452157193,0.0572586018472,0.0595195475076,0.097117442577,0.109590468391,0.1354257724,0.156519830229,0.164662383512,0.16696218253
20,0.101530405939,0.121380835096,0.149780893356,0.16605069423,0.171317232627,0.172726908696,0.101254782803,0.118493487314,0.137259514585,0.144020286042,0.145502081834,0.145837150504,0.000689057839542,0.00721836945508,0.031303446928,0.0550760204695,0.064537876983,0.0672243954792,0.0971204357657,0.109831443968,0.137259514585,0.160543092183,0.169703785702,0.172306756224
21,0.10156707899,0.122056107271,0.152651938599,0.170750668726,0.176677797822,0.178269364284,0.101289305892,0.119055074839,0.13905871312,0.146243062363,0.147739122243,0.148064706558,0.000694432744236,0.00750258108067,0.033983063697,0.0612690159072,0.0723466889466,0.0755116443141,0.0971227094269,0.110051977542,0.13905871312,0.164623767135,0.174869130598,0.177797416507
22,0.10159897975,0.122694341009,0.155517025719,0.175542277605,0.182172885622,0.183958673909,0.101319320774,0.11958427245,0.140824304185,0.148412206945,0.14989560612,0.150201754766,0.000699147438545,0.00777517139619,0.0367318038369,0.0678251766507,0.0806931987547,0.0843922978567,0.0971244361429,0.110254066775,0.140824304185,0.16875975994,0.180155555653,0.183431222047
23,0.101626738033,0.12329792313,0.158375683976,0.180423344694,0.187799220676,0.189791183938,0.101345426108,0.120083308541,0.142557205713,0.15052560117,0.151965908312,0.152241294166,0.000703279812916,0.00803653647154,0.0395461956582,0.0747443588087,0.0895832809091,0.0938747244319,0.0971257472305,0.110439464775,0.142557205713,0.172948908813,0.185559638653,0.189204466911
24,0.101650897256,0.123869050921,0.161227521817,0.185391547845,0.193552926054,0.195762463044,0.101368137588,0.12055421753,0.144258310618,0.152581429937,0.153944805011,0.154176725179,0.000706899170498,0.00828708347734,0.042423027998,0.0820252947712,0.0990203026077,0.103964344663,0.0971267425651,0.110609717357,0.144258310618,0.177189018368,0.191077418489,0.19511268589
25,0.101671927484,0.124409751603,0.16407221825,0.190444455795,0.199429551513,0.201867321519,0.101387900646,0.120998862173,0.145928480052,0.154578211287,0.155827578592,0.156001982911,0.000710067094581,0.00852722357522,0.0453593454945,0.0896656112703,0.109004932304,0.114663346522,0.0971274980789,0.110766193882,0.145928480052,0.181477894668,0.196704428205,0.201150675604
26,0.101690236094,0.124921899188,0.166909513382,0.1955795689,0.205424115407,0.208099847809,0.101405100806,0.121418952596,0.147568537033,0.15651482006,0.157610120895,0.157711672111,0.000712838220593,0.00875736647925,0.0483524408709,0.0976618720992,0.119534986281,0.125970439246,0.097128071482,0.110910112821,0.147568537033,0.18581338169,0.20243574075,0.207312532564
27,0.101706176614,0.125407229168,0.16973919837,0.200794363216,0.21153116052,0.214453463043,0.10142007224,0.12181606262,0.149179260661,0.15839050467,0.159289031862,0.159301199914,0.000715260936234,0.0089779163689,0.051399844272,0.106009646365,0.130605321646,0.137880657822,0.0971285066222,0.111042562977,0.149179260661,0.190193398579,0.208266027479,0.213591708931
28,0.101720056147,0.125867351375,0.17256110504,0.206086337241,0.21774482366,0.220920993859,0.101433104938,0.122191643821,0.150761381111,0.160204896202,0.160861710262,0.160766902141,0.000717378022005,0.00918926888539,0.0544993098213,0.114703602597,0.142207783493,0.150385229295,0.0971288368064,0.111164521158,0.150761381111,0.194615976981,0.214189629072,0.219981086176
29,0.101732141656,0.126303761301,0.175375095394,0.211453060608,0.224058918476,0.227494763211,0.10144445076,0.122547037706,0.152315575531,0.161958009228,0.162326433283,0.162106158771,0.000719227238542,0.00939180898904,0.057648799657,0.123737628449,0.154331212984,0.163471511102,0.0971290873289,0.111276866919,0.152315575531,0.199079297763,0.220200638152,0.226473066267
30,0.101742665327,0.126717850106,0.178181051215,0.216892223913,0.230467030496,0.234166698217,0.101454328582,0.122883486308,0.153842464904,0.16365023385,0.163682421812,0.163317494194,0.000720841864395,0.00958590949439,0.0608464657774,0.133104975158,0.166961521711,0.177123010059,0.0971292773952,0.111380394915,0.153842464904,0.203581726397,0.226292992453,0.233059679405
31,0.101751829181,0.127110913503,0.180978863969,0.22240168886,0.236962622994,0.240928453528,0.101462928706,0.12320214145,0.155342611938,0.165282318715,0.164929888565,0.16440065811,0.000722251186784,0.00977193013346,0.0640906300776,0.142798425363,0.180081836074,0.191319488545,0.0971294215855,0.11147582529,0.155342611938,0.208121846323,0.232460577093,0.239732706724
32,0.101759809031,0.127484159694,0.183768425147,0.227979537846,0.243539151955,0.247771548105,0.101470416652,0.123504072883,0.156816519953,0.166855344903,0.166070066538,0.165356683351,0.000723480947557,0.00995021702627,0.0673797629849,0.152810482356,0.193672713543,0.206037161885,0.0971295309666,0.111563812452,0.156816519953,0.21269848961,0.238697334117,0.246483815843
33,0.101766757916,0.127838716459,0.186549617222,0.233624122146,0.250190188089,0.254687512832,0.101476936418,0.123790275474,0.158264632774,0.16837069079,0.167105215796,0.166187917537,0.000724553746636,0.0101211024612,0.0707124611206,0.16313357839,0.207712430734,0.221248988238,0.097129613938,0.111644952521,0.158264632774,0.217310764307,0.244997377321,0.253304706656
34,0.101772809068,0.128175637538,0.189322305309,0.239334107837,0.256909543663,0.261668046004,0.101482613306,0.124061675575,0.159687335544,0.169829988146,0.168038607153,0.166898026248,0.000725489405439,0.0102849049079,0.0740874244117,0.173760299227,0.222177341275,0.236925049392,0.0971296768734,0.111719789686,0.159687335544,0.221958077914,0.251355110131,0.260187264446
35,0.101778078484,0.128495908383,0.192086329653,0.245108518655,0.26369140179,0.268705173513,0.101487556367,0.124319136702,0.161084956425,0.171235069925,0.168874481926,0.167491966254,0.000726305292917,0.0104419292009,0.0775034330691,0.184683621823,0.237042299658,0.253033018146,0.0971297246095,0.111788821661,0.161084956425,0.226640156472,0.257765344298,0.267123717149
36,0.101782667165,0.128800451353,0.194841499003,0.250946775002,0.270530445807,0.275791410465,0.101491860518,0.124563464614,0.162457769072,0.172587910313,0.169617987542,0.167975928274,0.000727016616986,0.0105924668467,0.0809593248268,0.195897161724,0.252281145663,0.269538705478,0.0971297608159,0.111852504398,0.162457769072,0.23135705883,0.264223417166,0.274106793556
37,0.101786663055,0.129090130437,0.197587584939,0.256848728374,0.277421986433,0.282919921047,0.101495608381,0.124795411871,0.163805995815,0.173890557747,0.170275089343,0.168357249578,0.000727636684167,0.0107367964157,0.0844539728093,0.207395426567,0.267867242725,0.286406678675,0.0971297882765,0.111911256172,0.163805995815,0.236109185717,0.270725305365,0.281129879306
38,0.101790142737,0.129365755543,0.20032431718,0.262814690493,0.284362084552,0.290084673647,0.101498871885,0.125015681946,0.165129811435,0.175145061724,0.170852459464,0.168644297589,0.00072817713023,0.0108751839917,0.0879862643623,0.219174071923,0.28377406272,0.303600940145,0.0971298091034,0.111965461156,0.165129811435,0.240897283301,0.277267732984,0.288187167771
39,0.101793172896,0.129628086408,0.203051379895,0.268845456524,0.291347667678,0.297280588588,0.101501713646,0.125224932946,0.166429347437,0.176353394307,0.171357344015,0.168846326253,0.000728648124553,0.0110078836549,0.0915550811448,0.231230155543,0.299975809157,0.321085655838,0.0971298248988,0.11201547256,0.166429347437,0.24572244097,0.283848272449,0.295273803239
40,0.101795811603,0.129877836178,0.205768409016,0.274942321715,0.298376638398,0.304503676241,0.101504188183,0.125423780984,0.167704696721,0.177517367312,0.17179741011,0.168973307416,0.000729058550784,0.0111351379836,0.0951592807373,0.24356238601,0.316448070721,0.338825922061,0.0971298368781,0.112061615404,0.167704696721,0.250586083114,0.29046543663,0.302386014228
41,0.101798109427,0.130115674679,0.208474990534,0.281107090885,0.305447973325,0.311751163729,0.10150634296,0.125612803255,0.168955918541,0.178638546239,0.172180574407,0.169035739723,0.00072941616624,0.0112571785611,0.0987976799826,0.256171361615,0.333168497294,0.356788560015,0.097129845963,0.112104188981,0.168955918541,0.255489954724,0.297118760893,0.309521235229
42,0.101800110404,0.130342231426,0.211170659751,0.287342080155,0.312561811344,0.319021608928,0.101508219307,0.125792540835,0.170183043659,0.179718162087,0.172514814888,0.169044437566,0.000729727742307,0.0113742264795,0.102469040231,0.269059795169,0.35011749114,0.374942928406,0.0971298528528,0.112143469059,0.170183043659,0.260436100638,0.303808874065,0.316678215625
43,0.10180185288,0.130558098382,0.213854901447,0.293650110337,0.319719530092,0.326315000839,0.101509853205,0.125963501248,0.1713860796,0.180757022242,0.172807967495,0.169010302454,0.00072999918792,0.011486492833,0.106172054616,0.282232720239,0.367278906493,0.393261745964,0.0971298580778,0.112179709849,0.1713860796,0.265426838314,0.31053755743,0.323857114927
44,0.101803370251,0.130763832501,0.216527150902,0.300034491388,0.326923809713,0.333632845801,0.101511275988,0.126126160822,0.17256501592,0.181755421765,0.173067509136,0.16894407885,0.000730235658012,0.0115941791969,0.109905337455,0.295697674058,0.384640751442,0.411721917379,0.0971298620402,0.112213145786,0.17256501592,0.270464723983,0.317307790927,0.331059583817
45,0.101804691597,0.130959958078,0.219186795719,0.306498997308,0.334178682919,0.340978239153,0.101512514937,0.126280966842,0.173719829396,0.182713056476,0.173300328366,0.168856096028,0.000730441648676,0.0116974780899,0.113667415809,0.30946485208,0.402195886382,0.430305357813,0.0971298650451,0.112243993134,0.173719829396,0.2755525121,0.324123785759,0.338288830667
46,0.101805842239,0.131146968912,0.221833178371,0.313047830878,0.341489570262,0.348355922052,0.101513593807,0.126428339545,0.174850489082,0.18362893938,0.173512484918,0.168755997011,0.000730621080561,0.0117965734162,0.117456723222,0.323547228745,0.41994271336,0.448999812603,0.0971298673239,0.112272451446,0.174850489082,0.280693108004,0.330991002428,0.345549673223
47,0.101806844232,0.131325330307,0.22446559939,0.31968557762,0.348863299245,0.355772322968,0.101514533283,0.126568673952,0.175956961149,0.184501322146,0.173708959181,0.168652455099,0.000730777371912,0.0118916408878,0.121271595603,0.337960638685,0.43788585016,0.467799669671,0.097129869052,0.112298704886,0.175956961149,0.285889513751,0.337916152991,0.352848575032
48,0.101807716778,0.131495480929,0.227083321142,0.326417148367,0.356308105483,0.363235583028,0.101515351377,0.126702341558,0.177039213461,0.185327623503,0.173893392811,0.168552878105,0.000730913502485,0.0119828484266,0.125110269201,0.352723812159,0.456036781679,0.486706762308,0.0971298703624,0.112322923447,0.177039213461,0.291144767151,0.344907185941,0.360193665764
49,0.101808476601,0.131657834522,0.229685572063,0.333247709923,0.363833613554,0.3707555638,0.101516063773,0.126829691904,0.178097219837,0.186104366655,0.17406782195,0.168463100162,0.000731032069447,0.0120703565455,0.128970880564,0.367858358171,0.474414479011,0.505731159096,0.0971298713562,0.112345264049,0.178097219837,0.296461874106,0.351973251579,0.367594744056
50,0.101809138262,0.1318127815,0.232271551314,0.340182603343,0.371450794487,0.378343835232,0.101516684127,0.126951054016,0.179130963957,0.186827127971,0.174232405144,0.16838706106,0.000731135336227,0.0121543187101,0.132851468392,0.383388688429,0.493045973357,0.524891935431,0.0971298721098,0.112365871564,0.179130963957,0.3018437345,0.359124645153,0.375063260636
51,0.101809714443,0.131960690428,0.234840433738,0.347227249553,0.379171896012,0.386013640437,0.101517224333,0.127066737756,0.180140442889,0.187490499462,0.17438514905,0.168326473549,0.000731225275203,0.0122348816806,0.136749977121,0.399341875228,0.511966867407,0.54421791722,0.0971298726813,0.112384879739,0.180140442889,0.30729306203,0.366372724327,0.382612278454
52,0.101810216186,0.132101909394,0.237391375049,0.354387042241,0.387010340832,0.393779832675,0.101517694744,0.12717703506,0.181125670208,0.188088067657,0.174521636419,0.168280480103,0.000731303604972,0.0123121858355,0.140664262102,0.415747436461,0.531221761032,0.563748381432,0.0971298731146,0.112402412057,0.181125670208,0.312812298595,0.373729796806,0.390256405292
53,0.10181065311,0.132236767287,0.239923517172,0.361667228269,0.394980587281,0.401658778436,0.101518104381,0.127282221096,0.182086678696,0.18861241167,0.174634762835,0.168245302371,0.000731371822886,0.0123863654774,0.144592096191,0.432637041496,0.550864561115,0.583533690164,0.0971298734433,0.112418582523,0.182086678696,0.318403524119,0.381208973253,0.398011692873
54,0.101811033587,0.132365574986,0.24243599365,0.369072776242,0.403097946005,0.409668218897,0.101518461093,0.127382555337,0.183023522617,0.18905512321,0.174714491114,0.168213889104,0.000731431233448,0.0124575491223,0.148531177584,0.45004413258,0.570958637225,0.603635824483,0.0971298736925,0.11243349639,0.183023522617,0.324068362984,0.388823980074,0.405895494994
55,0.101811364909,0.132488626467,0.244927935047,0.376608234416,0.411378345742,0.417827080477,0.10151877172,0.127478282557,0.183936279571,0.189406851221,0.174747635305,0.168175571851,0.000731482973079,0.0125258597731,0.152479138691,0.468003457988,0.591576776094,0.624128771566,0.0971298738815,0.11244725083,0.183936279571,0.329807888618,0.39658892634,0.413926275655
56,0.101811653428,0.132606199833,0.247398474285,0.384277579672,0.419838041241,0.426155223781,0.101519042215,0.127569633762,0.18482505193,0.18965737357,0.174717689589,0.168115742226,0.000731528031729,0.0125914151778,0.156433555888,0.486550515256,0.61280087913,0.645098703888,0.0971298740248,0.112459935548,0.18482505193,0.335622528147,0.404518019263,0.422123356882
57,0.101811904672,0.132718558276,0.249846751842,0.392084059993,0.428493256876,0.434673119257,0.101519277764,0.127656827046,0.185689967872,0.189795697709,0.174604721024,0.168015570044,0.000731567271713,0.0126543280744,0.160391959924,0.505720905711,0.634721339631,0.666643873033,0.0971298741334,0.112471633357,0.185689967872,0.341511969422,0.412625223385,0.43050659505
58,0.101812123458,0.132825950973,0.252271920761,0.400030033624,0.43735976107,0.443401437735,0.101519482881,0.127740068404,0.186531182028,0.189810191598,0.174385348498,0.167851787911,0.000731601444138,0.0127147064218,0.164351846832,0.525549605066,0.65743603143,0.688874124561,0.0971298742158,0.112482420698,0.186531182028,0.347475073117,0.420923860284,0.439095974457
59,0.101812313979,0.132928613922,0.254673151431,0.408116808833,0.446452369275,0.452360545052,0.101519661498,0.127819552475,0.187348875772,0.189688745202,0.174032833114,0.16759657454,0.000731631203224,0.0127726536195,0.168310689146,0.546070159077,0.681048840403,0.711909926279,0.0971298742783,0.112492368131,0.187348875772,0.353509792925,0.429426148265,0.447911108013
60,0.101812479886,0.133026770726,0.257049636069,0.416344488931,0.455784377424,0.461569892793,0.101519817038,0.12789546324,0.188143257166,0.189418961729,0.173517306641,0.167217575407,0.000731657118784,0.0128282687143,0.172265947256,0.567313818005,0.705667676957,0.735880793467,0.0971298743257,0.112501540783,0.188143257166,0.35961310713,0.4381426855,0.456970637834
61,0.101812624359,0.133120633317,0.259400592908,0.42471182785,0.465366933476,0.471047302303,0.101519952484,0.127967974678,0.188914560607,0.188988376381,0.172806163961,0.166678104261,0.000731679687101,0.0128816465978,0.176215080752,0.589308628672,0.731401923788,0.760922995105,0.0971298743617,0.112509998761,0.188914560607,0.365780964983,0.447081885382,0.466291533584
62,0.101812750168,0.133210402644,0.261725270029,0.433216102037,0.475208362019,0.480808147005,0.101520070431,0.128037251367,0.189663046185,0.18838469885,0.171864641557,0.165937570968,0.00073169934041,0.0129328781921,0.180155559608,0.612078507966,0.758359301153,0.787176440093,0.0971298743889,0.112517797537,0.189663046185,0.37200825124,0.45624937949,0.475888294255
63,0.101812859723,0.133296269307,0.26402294883,0.441853004669,0.485313465495,0.490864449043,0.10152017314,0.128103449056,0.190388998802,0.187596074153,0.170656596247,0.164952178294,0.000731716455151,0.0129820506274,0.184084875069,0.635642326292,0.786642173119,0.814780676872,0.0971298744096,0.112524988303,0.190388998802,0.37828877204,0.465647411167,0.485772069813
64,0.101812955124,0.133378414153,0.266292947124,0.450616568111,0.495682834936,0.501223920063,0.10152026258,0.128166715189,0.19109272707,0.186611354808,0.169145485942,0.163675920662,0.000731731359169,0.0130292474095,0.188000550133,0.660013033257,0.816343372485,0.843869998502,0.0971298744252,0.112531618298,0.19109272707,0.384615264785,0.475274250624,0.495949732572
65,0.1018130382,0.133457008836,0.268534621839,0.459499120088,0.506312211988,0.511888991848,0.101520340465,0.128227189405,0.191774562029,0.185420375948,0.16729553723,0.162061899854,0.000731744337985,0.0130745485797,0.191900149524,0.685196860351,0.847541686896,0.874567729984,0.0971298744371,0.112537731109,0.191774562029,0.390979434053,0.485123669816,0.506422943535
66,0.101813110544,0.133532216341,0.270747371336,0.468491278217,0.517191951119,0.52285589882,0.101520408288,0.128285003994,0.19243485571,0.184014223799,0.165073063833,0.16006394543,0.00073175564025,0.0131180308664,0.195781289064,0.711192636045,0.880297218216,0.906979883474,0.0971298744461,0.112543366955,0.19243485571,0.397372014612,0.495184520664,0.517187274548
67,0.101813173541,0.133604191468,0.272930637333,0.477581986275,0.528306634475,0.534113888523,0.101520467348,0.128340284336,0.193073979576,0.18238548735,0.162447877381,0.157638491976,0.000731765482512,0.0131597678296,0.199641644392,0.737991247312,0.914646892736,0.941188491369,0.097129874453,0.11254856294,0.193073979576,0.403782861544,0.505440462157,0.528231460452
68,0.1018132284,0.133673081295,0.275083906452,0.486758594012,0.539634890262,0.545644644898,0.101520518778,0.128393149296,0.193692322872,0.180528482905,0.159394710419,0.154746624372,0.000731774053351,0.0131998299977,0.20347895895,0.765575277766,0.950600449609,0.977245051315,0.0971298744581,0.112553353299,0.193692322872,0.410201066235,0.515869879022,0.539536863327
69,0.101813276171,0.133739025608,0.277206711388,0.496006980387,0.551149457462,0.557422008836,0.101520563564,0.128443711609,0.194290290902,0.178439441771,0.155894554815,0.151356161532,0.000731781516998,0.0132382849986,0.207291051216,0.79391884654,0.988137256618,1.01516461826,0.0971298744621,0.11255776961,0.194290290902,0.416615095733,0.526446026046,0.551077229972
70,0.10181331777,0.133802157302,0.279298631732,0.505311718116,0.562817524793,0.569412068386,0.101520602564,0.128492078228,0.194868303272,0.176116652579,0.151935810743,0.147443616196,0.000731788016469,0.0132751976841,0.211075821151,0.822987663842,1.02720428512,1.05492113047,0.0971298744651,0.112561841007,0.194868303272,0.423012951732,0.537137417664,0.56281881132
71,0.101813353996,0.13386260276,0.281359294444,0.514656275328,0.574601350853,0.58157366577,0.101520636525,0.128538350661,0.195426792109,0.173560551585,0.147515145266,0.142995851812,0.000731793676313,0.0133106302485,0.214831255838,0.852739309359,1.06771551397,1.09644453489,0.0971298744673,0.112565594363,0.195426792109,0.429382344392,0.547908463004,0.574720887426
72,0.101813385541,0.13392048221,0.283388374016,0.524023248247,0.586459147488,0.593859331442,0.101520666099,0.128582625274,0.195966200285,0.170773756643,0.142637976804,0.138011264312,0.000731798604989,0.0133446423416,0.218555434327,0.88312372901,1.10955292671,1.13962016782,0.097129874469,0.112569054464,0.195966200285,0.435710875346,0.55872032432,0.586736705393
73,0.101813413011,0.133975910055,0.285385592327,0.533394617217,0.598346182902,0.606216611141,0.101520691852,0.128624993585,0.19648697966,0.167761043301,0.137318531566,0.132500350191,0.000731802896949,0.0133772911768,0.22224653167,0.914083934789,1.15256912834,1.18429065237,0.0971298744703,0.112572244172,0.19648697966,0.441986223738,0.569531954694,0.598814794563
74,0.101813436932,0.134028995189,0.287350718236,0.54275201725,0.610216038768,0.61858970702,0.101520714278,0.128665542536,0.19698958936,0.164529264268,0.131579456724,0.126485580304,0.000731806634444,0.0134086316335,0.225902822189,0.945556882456,1.19659145511,1.23026031679,0.0971298744713,0.112575184575,0.19698958936,0.448196329004,0.58030125239,0.61090058004
75,0.101813457762,0.13407984129,0.289283566908,0.552077013668,0.62202194014,0.630921316546,0.101520733807,0.128704354747,0.197474494115,0.161087216285,0.125451017315,0.12000057324,0.000731809889102,0.0134387163561,0.229522681984,0.977474493458,1.24142730706,1.27730185826,0.0971298744721,0.11257789512,0.197474494115,0.454329564322,0.590986257463,0.622938179931
76,0.101813475902,0.134128547097,0.291183998932,0.561351373374,0.633718070956,0.643154530019,0.101520750812,0.128741508758,0.197942162647,0.157445460849,0.11896994285,0.113088640045,0.000731812723296,0.0134675958471,0.233104590714,1.00976478131,1.28687032026,1.32516472494,0.0971298744726,0.112580393742,0.197942162647,0.460374895243,0.601546312949,0.634872250488
77,0.101813491698,0.134175206672,0.293051919219,0.570557322848,0.645260792092,0.655234643664,0.101520765621,0.128777079249,0.198393066139,0.153616107172,0.112178019532,0.105800839435,0.000731815191345,0.0134953185569,0.236647132699,1.04235303919,1.3327069314,1.37358451057,0.0971298744731,0.112582696981,0.198393066139,0.466322018929,0.611943118807,0.646649740473
78,0.101813505453,0.134219909641,0.294887275733,0.579677784991,0.656609692344,0.667110760526,0.101520778517,0.128811137253,0.198827676785,0.149612567078,0.105120540695,0.0981937277537,0.000731817340548,0.0135219309697,0.24014899737,1.07516304478,1.37872287912,1.42229258193,0.0971298744734,0.112584820089,0.198827676785,0.472161480513,0.622141620365,0.658221431888
79,0.101813517431,0.134262741428,0.296690058064,0.588696588393,0.667728422665,0.678737082324,0.101520789746,0.128843750354,0.199246466415,0.145449292178,0.0978447301965,0.0903270041673,0.000731819212097,0.0135474776846,0.243608979121,1.10811824054,1.42470923117,1.47102519539,0.0971298744736,0.112586777132,0.199246466415,0.477884764339,0.632110691886,0.669543174852
80,0.101813527862,0.134303783472,0.298460295873,0.597598644265,0.678585287202,0.690073835315,0.101520799525,0.128874982874,0.199649905229,0.141141503609,0.0903982423547,0.0822612394055,0.000731820841861,0.0135720014946,0.247025976608,1.14114285164,1.47046761212,1.51953148977,0.0971298744738,0.112588581081,0.199649905229,0.483484359101,0.641823596899,0.680576763504
81,0.101813536945,0.13434311343,0.300198057223,0.606370088115,0.689153587356,0.701087814764,0.10152080804,0.128904896045,0.200038460605,0.136704923998,0.0828278210895,0.0740558414761,0.000731822261075,0.0135955434605,0.250398991543,1.17416291029,1.51581441567,1.56757993322,0.097129874474,0.112590243893,0.200038460605,0.488953797086,0.651258226964,0.691290440181
82,0.101813544854,0.134380805369,0.301903446826,0.614998384985,0.699411734666,0.711752569174,0.101520815456,0.128933548176,0.200412596014,0.132155520182,0.0751781746956,0.0657673637552,0.000731823496941,0.0136181429833,0.25372712703,1.20710716201,1.56058389992,1.61496301355,0.0971298744741,0.112591776596,0.200412596014,0.494287668784,0.660397137167,0.701659050339
83,0.101813551742,0.134416929953,0.303576604222,0.623472398712,0.709343162665,0.72204827265,0.101520821913,0.128960994805,0.200772770025,0.127509263769,0.0674910956118,0.0574482095822,0.000731824573144,0.013639837872,0.257009585492,1.23990783736,1.60463016763,1.66150015767,0.0971298744741,0.112593189358,0.200772770025,0.499481614977,0.669227408474,0.711663896665
84,0.10181355774,0.134451554608,0.305217701902,0.631782427071,0.718936076552,0.731961349916,0.101520827536,0.128987288845,0.201119435404,0.122781914945,0.0598048302277,0.0491457412647,0.000731825510311,0.0136606644091,0.260245666245,1.27250128032,1.64782811581,1.70703902163,0.0971298744742,0.112594491554,0.201119435404,0.50453229904,0.677740373657,0.721292356031
85,0.101813562963,0.134484743688,0.306826943407,0.639920205723,0.728183082719,0.741483924084,0.101520832433,0.129012480722,0.201453038307,0.117988833267,0.0521536844957,0.0409017654299,0.000731826326405,0.0136806574135,0.26343476275,1.30482843114,1.69007349556,1.75145539664,0.0971298744743,0.112595691826,0.201453038307,0.509437362609,0.68593124533,0.730537327855
86,0.101813567512,0.134516558625,0.3084045614,0.647878884714,0.737080739031,0.750613154447,0.101520836697,0.129036618505,0.201774017557,0.113144817538,0.0445678378162,0.0327523429932,0.000731827037067,0.0136998503006,0.266576359608,1.33683516794,1.73128225304,1.79465202864,0.0971298744743,0.112596798144,0.201774017557,0.51419536792,0.693798682705,0.739396579268
87,0.101813571472,0.134547058077,0.309950815747,0.655652981723,0.74562906241,0.759350522997,0.10152084041,0.129059748021,0.202082804017,0.108263975396,0.037073330197,0.024727860089,0.000731827655917,0.0137182751391,0.269670029325,1.36847251582,1.77138933053,1.83655665727,0.0971298744743,0.112597817854,0.202082804017,0.518805730141,0.701344329146,0.747872043889
88,0.101813574921,0.134576298061,0.311465991592,0.663238316436,0.753831024172,0.767701116855,0.101520843643,0.129081912978,0.202379820035,0.103359622034,0.0296921851704,0.0168532939785,0.000731828194817,0.0137359627066,0.272715428892,1.399696736,1.8103470975,1.87711955719,0.0971298744743,0.11259875773,0.202379820035,0.523268642836,0.708572346735,0.755969119622
89,0.101813577925,0.134604332084,0.312950397465,0.670631930417,0.76169205681,0.775672941533,0.101520846459,0.129103155067,0.202665478974,0.0984442064835,0.0224426321577,0.00914861239385,0.000731828664096,0.0137529425419,0.275712296227,1.43046930983,1.84812356163,1.91631082285,0.0971298744744,0.112599624017,0.202665478974,0.527584999433,0.715488967769,0.763695998891
90,0.10181358054,0.134631211263,0.314404363418,0.677831996568,0.769219589227,0.783276288443,0.101520848911,0.129123514065,0.202940184816,0.0935292631528,0.0153393956287,0.00162925324566,0.000731829072748,0.0137692429958,0.278660446504,1.46075683354,1.884700484,1.95411758799,0.0971298744744,0.11260042247,0.202940184816,0.531756313214,0.722102077127,0.771063053518
91,0.101813582817,0.134656984444,0.315828239194,0.684837721942,0.776422621586,0.790523170295,0.101520851046,0.129143027933,0.203204331833,0.0886253858921,0.00839402338884,-0.00569335816426,0.000731829428605,0.0137848912791,0.281559768403,1.49053084012,1.92007149549,1.99054132115,0.0971298744744,0.112601158398,0.203204331833,0.535784637929,0.728420834199,0.778082287037
92,0.101813584801,0.134681698306,0.317222392451,0.691649247187,0.78331134594,0.797426830306,0.101520852905,0.129161732902,0.203458304323,0.0837422215515,0.00161523175952,-0.0128112869676,0.000731829738489,0.0137999135089,0.28441022032,1.51976756409,1.95424028545,2.02559529318,0.0971298744744,0.112601836692,0.203458304323,0.539672490778,0.734455338803,0.784766859724
93,0.101813586528,0.134705397468,0.318587207035,0.698267545434,0.789896814996,0.804001325456,0.101520854524,0.129179663567,0.203702476412,0.078888479964,-0.00499074931193,-0.019719584745,0.000731830008338,0.0138143347533,0.287211826558,1.54844766367,1.98721891077,2.0593022755,0.0971298744744,0.112602461863,0.203702476412,0.543422779066,0.740216342227,0.791130686234
94,0.101813588032,0.134728124585,0.319923081313,0.704694322896,0.796190658509,0.810261180149,0.101520855934,0.129196852956,0.203937211906,0.0740719573409,-0.0114198434468,-0.0264158189472,0.000731830243325,0.0138281790737,0.289964673517,1.57655591389,2.01902625489,2.09169249774,0.0971298744744,0.112603038067,0.203937211906,0.547038731507,0.745715002137,0.797188102038
95,0.101813589341,0.134749920444,0.321230426563,0.710931923015,0.802204844837,0.816221104308,0.101520857162,0.129213332618,0.204162864194,0.0692995702501,-0.0176698155614,-0.0328996446102,0.000731830447953,0.0138414695654,0.292668905923,1.60408088191,2.04968665099,2.12280187229,0.0971298744744,0.112603569139,0.204162864194,0.550523834824,0.750962678562,0.802953592606
96,0.101813590482,0.134770824046,0.322509665441,0.716983235479,0.80795148401,0.821895768687,0.101520858231,0.129229132687,0.204379776203,0.0645773975958,-0.0237399851206,-0.0391724224759,0.000731830626145,0.0138542283972,0.295324723095,1.63101459471,2.07922867283,2.15267047791,0.0971298744744,0.11260405861,0.204379776203,0.553881776008,0.75597076719,0.8084415782
97,0.101813591475,0.134790872695,0.323761230503,0.722851611095,0.813442667981,0.827299629774,0.101520859162,0.129244281956,0.20458828039,0.0599107283075,-0.0296309674193,-0.0452368841998,0.000731830781317,0.0138664768483,0.297932375281,1.65735220697,2.1076840885,2.18134128494,0.0971298744744,0.112604509738,0.20458828039,0.557116390398,0.760750565769,0.813666246744
98,0.10181359234,0.134810102075,0.324985562807,0.728540783118,0.818690343503,0.832446796847,0.101520859973,0.129258807938,0.204788698776,0.0553041127541,-0.0353444435504,-0.0510968430167,0.000731830916441,0.0138782353446,0.300492160079,1.68309167591,2.13508696763,2.20885909966,0.0971298744744,0.112604925524,0.204788698776,0.560231615527,0.765313169313,0.818641427474
99,0.101813593093,0.134828546324,0.326183110585,0.734054795356,0.823706213163,0.837350934199,0.101520860679,0.129272736927,0.204981343011,0.0507614162072,-0.0408829584208,-0.0567569467882,0.000731831034108,0.0138895234929,0.303004418934,1.70823344787,2.16147292896,2.23526970247,0.0971298744744,0.112605308735,0.204981343011,0.563231450569,0.769669389939,0.823380498559
100,0.101813593748,0.134846238105,0.327354327976,0.739397937161,0.828501660307,0.8420251923,0.101520861294,0.12928609406,0.205166514472,0.0462858729696,-0.0462497453212,-0.0622224695581,0.000731831136574,0.013900360114,0.30546953376,1.73278016048,2.18687851407,2.26061915465,0.0971298744744,0.112605661923,0.205166514472,0.566119921113,0.773829697455,0.827896322584
101,0.10181359432,0.134863208677,0.328499673845,0.7445746852,0.833087694001,0.846482162354,0.101520861829,0.129298903367,0.205344504386,0.0418801400565,-0.0514485750342,-0.067499137408,0.000731831225801,0.0139107632746,0.307887923649,1.75673636286,2.21134067259,2.2849532494,0.0971298744744,0.112605987437,0.205344504386,0.568901048914,0.777804177186,0.832201204545
102,0.101813594817,0.134879487954,0.329619610665,0.749589651774,0.837474910538,0.850733849551,0.101520862295,0.129311187827,0.205515593978,0.037546349561,-0.0564836271972,-0.0725929843846,0.000731831303502,0.0139207503174,0.310260041718,1.78010825553,2.23489634434,2.30831708484,0.0971298744744,0.112606287446,0.205515593978,0.571578826221,0.781602501929,0.836306867771
103,0.10181359525,0.134895104572,0.330714603465,0.754447539375,0.841673468471,0.854791661003,0.101520862701,0.129322969416,0.205680054638,0.0332861590471,-0.0613593815517,-0.0775102344537,0.000731831371164,0.0139303378902,0.312586372067,1.80290345082,2.25758212506,2.33075473864,0.0971298744744,0.112606563947,0.205680054638,0.574157194293,0.785233915345,0.840224443886
104,0.101813595627,0.13491008594,0.331785118857,0.759153101056,0.845693074553,0.858666405038,0.101520863055,0.129334269151,0.20583814811,0.0291007994962,-0.0660805267413,-0.082257205738,0.000731831430084,0.0139395419743,0.314867426867,1.8251307539,2.27943400324,2.35230902694,0.0971298744744,0.112606818781,0.20583814811,0.576640025666,0.788707224472,0.84396447362
105,0.101813595955,0.134924458303,0.332831624119,0.763711106202,0.849542978341,0.862368299112,0.101520863363,0.129345107139,0.205990126685,0.0249911204869,-0.0706518844448,-0.0868402336599,0.000731831481392,0.0139483779107,0.317103743584,1.84679996429,2.30048715696,2.37302133193,0.0971298744744,0.112607053646,0.205990126685,0.579031109773,0.792030799417,0.847536915788
106,0.101813596241,0.134938246787,0.33385458635,0.768126311226,0.853231973611,0.865906984105,0.101520863631,0.129355502616,0.206136233421,0.0209576324147,-0.0750783467855,-0.0912656099926,0.000731831526072,0.0139568604262,0.319295882322,1.86792169703,2.32077580099,2.39293148524,0.0971298744744,0.112607270105,0.206136233421,0.581334141523,0.795212578586,0.850951162322
107,0.10181359649,0.134951475453,0.334854471682,0.772403434737,0.856768405008,0.869291543216,0.101520863864,0.12936547399,0.206276702359,0.0170005456574,-0.0793648251546,-0.0955395352017,0.00073183156498,0.0139650036581,0.321444423309,1.8885072227,2.34033307541,2.41207769604,0.0971298744744,0.1126074696,0.206276702359,0.583552712467,0.798260078123,0.854216057616
108,0.101813596707,0.134964167345,0.335831744561,0.776547136731,0.860160178646,0.87253052402,0.101520864068,0.129375038874,0.206411758758,0.0131198066759,-0.0835162087786,-0.0996680818178,0.000731831598861,0.0139728211777,0.323549964508,1.90856832514,2.35919096856,2.43049651459,0.0971298744744,0.11260765346,0.206411758758,0.585690304217,0.801180404432,0.857339920804
109,0.101813596896,0.134976344532,0.336786867076,0.780562001355,0.86341477562,0.875631962563,0.101520864245,0.129384214127,0.206541619333,0.00931513109879,-0.0875373315546,-0.103657166904,0.000731831628365,0.0139803260131,0.325613119359,1.92811717564,2.37738026794,2.44822282367,0.0971298744744,0.112607822911,0.206541619333,0.587750283791,0.803980268922,0.860330569915
110,0.10181359706,0.134988028155,0.337720298351,0.784452522863,0.866539267555,0.878603408617,0.101520864399,0.129393015886,0.206666492489,0.00558603388658,-0.0914329458641,-0.107512531976,0.000731831654057,0.0139875306709,0.327634514653,1.94716622244,2.39493053355,2.46528985148,0.0971298744744,0.112607979081,0.206666492489,0.589735900619,0.806666004217,0.863195347045
111,0.101813597204,0.134999238463,0.338632493985,0.788223094351,0.869540333535,0.881451951419,0.101520864533,0.1294014596,0.206786578576,0.00193185670545,-0.0952077022424,-0.111239728996,0.00073183167643,0.0139944471574,0.329614788523,1.96572809411,2.41187008944,2.48172920104,0.0971298744744,0.112608123011,0.206786578576,0.591650284939,0.809243581299,0.865941143912
112,0.101813597328,0.135009994857,0.339523905551,0.791877998942,0.872424277845,0.884184245382,0.10152086465,0.129409560057,0.206902070125,-0.00164820733944,-0.0988661339395,-0.114844111265,0.000731831695913,0.0140010869985,0.331554588567,1.9838155157,2.42822602946,2.49757089162,0.0971298744744,0.112608255659,0.206902070125,0.593496447371,0.811718627108,0.868574427309
113,0.101813597437,0.135020315924,0.340394980131,0.79542140309,0.875197048115,0.886806535394,0.101520864752,0.129417331421,0.207013152099,-0.00515509144504,-0.102412645542,-0.118330828266,0.000731831712878,0.0140074612586,0.333454570081,2.00144123634,2.44402423414,2.51284340915,0.0971298744744,0.11260837791,0.207013152099,0.595277279456,0.814096442261,0.871101264087
114,0.101813597531,0.135030219475,0.341246159908,0.798857351719,0.877864253528,0.889324681435,0.10152086484,0.129424787251,0.20712000214,-0.00858983515399,-0.10585150495,-0.121704823638,0.000731831727652,0.0140135805598,0.33531539442,2.01861796718,2.45928939619,2.52757376268,0.0971298744744,0.112608490579,0.20712000214,0.596995555001,0.816382018623,0.873527345418
115,0.101813597614,0.135039722575,0.342077881793,0.802189764925,0.880431182839,0.8917441823,0.101520864918,0.129431940535,0.207222790812,-0.0119535665262,-0.109186838112,-0.124970835618,0.000731831740517,0.0140194550991,0.337137727454,2.03535832863,2.47404505238,2.5417875448,0.0971298744744,0.112608594416,0.207222790812,0.598653932062,0.818580056529,0.875858010145
116,0.101813597685,0.135048841579,0.342890577098,0.805422436024,0.88290282201,0.894070198325,0.101520864985,0.129438803713,0.207321681839,-0.0152474862666,-0.11242262601,-0.128133399421,0.00073183175172,0.0140250946655,0.338922238147,2.05167480573,2.48831362005,2.55550899436,0.0971298744744,0.112608690114,0.207321681839,0.600254955452,0.820694981509,0.87809826711
117,0.101813597748,0.135057592161,0.343684671242,0.808559030734,0.885283871331,0.896307573003,0.101520865043,0.129445388698,0.20741683235,-0.0184728536421,-0.115562703459,-0.13119685108,0.000731831761476,0.0140305086567,0.34066959723,2.06757971094,2.50211643698,2.56876106021,0.0971298744744,0.11260877831,0.20741683235,0.60180105964,0.822730960407,0.880252816376
118,0.101813597802,0.135065989343,0.3444605835,0.811603087297,0.88757876192,0.898460853472,0.101520865094,0.129451706905,0.207508393111,-0.0216309740273,-0.118610759382,-0.134165332413,0.000731831769971,0.0140357060943,0.342380475973,2.08308515331,2.51547380325,2.58156546471,0.0971298744744,0.112608859592,0.207508393111,0.603294571966,0.824691916838,0.882326069317
119,0.10181359785,0.135074047525,0.345218726777,0.81455801741,0.889791671535,0.900534309851,0.101520865139,0.12945776927,0.207596508753,-0.0247231879283,-0.121570338239,-0.137042796793,0.000731831777369,0.014040695639,0.344055545059,2.09820301334,2.52840502443,2.59394276661,0.0971298744744,0.112608934503,0.207596508753,0.604737716075,0.826581545924,0.88432216756
120,0.101813597891,0.135081780509,0.345959507418,0.817427107787,0.891926539664,0.902531953431,0.101520865177,0.129463586267,0.207681318004,-0.0277508613422,-0.124444842378,-0.139833015499,0.000731831783811,0.0140454856053,0.345695473535,2.11294492282,2.5409284551,2.60591242232,0.0971298744744,0.112609003541,0.207681318004,0.606132615505,0.828403328286,0.886245000791
121,0.101813597927,0.135089201527,0.34668332505,0.820213522275,0.893987081865,0.90445755375,0.101520865211,0.129469167937,0.207762953905,-0.03071537732,-0.127237535088,-0.142539584439,0.000731831789421,0.0140500839751,0.347300927861,2.12732224899,2.55306154238,2.61749284547,0.0971298744744,0.112609067167,0.207762953905,0.607481297376,0.830160543306,0.888098223466
122,0.101813597958,0.135096323262,0.347390572442,0.822920304376,0.895976803354,0.906314654587,0.10152086524,0.129474523898,0.207841544029,-0.0336181286108,-0.129951544191,-0.14516593111,0.000731831794306,0.0140544984109,0.348872571034,2.14134608247,2.56482086886,2.62870146424,0.0971298744744,0.112609125804,0.207841544029,0.60878569613,0.831856281633,0.889885270436
123,0.101813597985,0.135103157876,0.348081635402,0.82555038012,0.897899011844,0.908106588913,0.101520865266,0.129479663368,0.207917210687,-0.0364605112747,-0.132589866027,-0.14771532165,0.00073183179856,0.0140587362691,0.350411061787,2.15502722849,2.57622219468,2.63955477641,0.0971298744744,0.112609179845,0.207917210687,0.610047657272,0.833493456977,0.89160937156
124,0.101813598009,0.135109717028,0.348756892686,0.828106561188,0.899756829652,0.909836492851,0.101520865288,0.129484595183,0.20799007114,-0.0392439191615,-0.135155369715,-0.150190867903,0.000731831802264,0.0140628046116,0.351917053865,2.16837620087,2.58728049842,2.65006840188,0.0971298744744,0.112609229649,0.20799007114,0.6112689411,0.835074817191,0.893273565339
125,0.10181359803,0.135116011898,0.349416715934,0.830591548229,0.901553205095,0.911507318703,0.101520865307,0.12948932781,0.208060237788,-0.0419697391613,-0.137650801602,-0.152595534416,0.00073183180549,0.014066710218,0.353391195363,2.18140321848,2.59801001674,2.6602571328,0.0971298744744,0.112609275549,0.208060237788,0.612451226382,0.836602954677,0.894880711623
126,0.101813598048,0.135122053205,0.350061469627,0.833007934322,0.903290923207,0.913121847083,0.101520865324,0.129493869366,0.208127818371,-0.0446393471422,-0.140078789814,-0.15493214531,0.000731831808299,0.0140704595969,0.35483412814,2.19411820366,2.60842428255,2.67013498098,0.0971298744744,0.11260931785,0.208127818371,0.613596113956,0.838080316143,0.896433503452
127,0.101813598063,0.135127851229,0.350691511061,0.835358208512,0.904972615782,0.914682698217,0.101520865339,0.12949822763,0.20819291615,-0.0472541044966,-0.142441848849,-0.157203390977,0.000731831810745,0.0140740589965,0.356246487277,2.20653078252,2.61853616158,2.67971522299,0.0971298744744,0.112609356834,0.20819291615,0.61470513026,0.839509211742,0.897934478074
128,0.101813598077,0.135133415826,0.351307190334,0.837644759407,0.906600770812,0.916192342462,0.101520865352,0.12950241006,0.208255630092,-0.0498153552285,-0.144742384178,-0.159411834587,0.000731831812875,0.014077514415,0.357628900606,2.21865028659,2.62835788747,2.68901044262,0.0971298744744,0.112609392762,0.208255630092,0.615779730748,0.840891823625,0.899386027196
129,0.101813598089,0.135138756451,0.351908850353,0.839869878789,0.908177741317,0.917653110094,0.101520865363,0.129506423807,0.20831605504,-0.0523244235172,-0.14698269678,-0.161559918363,0.00073183181473,0.0140808316111,0.358981988282,2.23048575576,2.63790109524,2.69803257114,0.0971298744744,0.112609425873,0.20831605504,0.616821303212,0.842230213936,0.900790406525
130,0.101813598099,0.135143882169,0.352496826851,0.842035765205,0.909705753617,0.91906720041,0.101520865372,0.129510275724,0.208374281885,-0.0547826117018,-0.149164987622,-0.163649969618,0.000731831816345,0.0140840161129,0.360306362415,2.24204594227,2.6471768531,2.70679292507,0.0971298744744,0.112609456389,0.208374281885,0.617831170978,0.84352633229,0.902149744628
131,0.101813598108,0.135148801675,0.353071448423,0.844144527538,0.911186915073,0.920436690195,0.101520865381,0.129513972384,0.208430397729,-0.0571911986369,-0.151291362026,-0.165684206555,0.000731831817752,0.0140870732276,0.361602626735,2.25333931544,2.65619569275,2.71530224187,0.0971298744744,0.112609484511,0.208430397729,0.618810595995,0.844782022754,0.903466051183
132,0.101813598116,0.135153523309,0.353633036564,0.846198188514,0.912623221331,0.921763541595,0.101520865388,0.129517520089,0.20848448604,-0.0595514383721,-0.153363833926,-0.167664743802,0.000731831818977,0.0140900080501,0.362871376311,2.26437406721,2.66496763814,2.72357071349,0.0971298744744,0.112609510429,0.20848448604,0.619760781792,0.845999030377,0.904741224636
133,0.101813598123,0.135158055069,0.354181905724,0.848198688141,0.914016563092,0.923049609443,0.101520865395,0.12952092488,0.208536626803,-0.0618645591177,-0.15538432999,-0.169593597705,0.000731831820044,0.0140928254716,0.364113197305,2.27515811815,2.67350223271,2.73160801787,0.0971298744744,0.112609534314,0.208536626803,0.620682876326,0.847179007274,0.905977059332
134,0.101813598129,0.135162404627,0.354718363373,0.85014788708,0.915368732449,0.924296648066,0.1015208654,0.129524192552,0.208586896667,-0.064131762458,-0.157354693609,-0.171472691365,0.000731831820972,0.0140955301877,0.365328666765,2.28569912384,2.68180856514,2.73942334858,0.0971298744744,0.112609556327,0.208586896667,0.621577974695,0.84832351832,0.907175252137
135,0.101813598134,0.135166579344,0.355242710066,0.852047569916,0.916681428805,0.92550631762,0.101520865405,0.129527328661,0.208635369086,-0.0663542227824,-0.159276688731,-0.173303859435,0.000731831821781,0.0140981267062,0.366518352449,2.29600448174,2.68989529384,2.74702544264,0.0971298744744,0.112609576614,0.208635369086,0.622447121741,0.849434046459,0.908337408604
136,0.101813598138,0.135170586277,0.355755239526,0.853899448338,0.917956264412,0.926680189992,0.101520865409,0.129530338535,0.20868211445,-0.0685330869047,-0.161152003555,-0.175088852668,0.000731831822485,0.0141006193548,0.367682812689,2.30608133811,2.69777066992,2.75442260665,0.0971298744744,0.11260959531,0.20868211445,0.623291314528,0.850511997665,0.9094650487
137,0.101813598142,0.1351744322,0.356256238727,0.855705164226,0.919194769545,0.927819754277,0.101520865413,0.129533227285,0.208727200219,-0.0706694738444,-0.162982254069,-0.176829342246,0.000731831823099,0.0141030122879,0.368822596271,2.31593659518,2.70544255904,2.76162274131,0.0971298744744,0.11260961254,0.208727200219,0.624111504708,0.851558705569,0.910559612144
138,0.101813598146,0.135178123609,0.356745987984,0.85746629262,0.92039839734,0.928926421891,0.101520865416,0.129535999812,0.208770691042,-0.0727644747509,-0.164768987444,-0.178526923871,0.000731831823633,0.0141053094938,0.369938242356,2.32557691843,2.71291846196,2.76863336441,0.0971298744744,0.112609628419,0.208770691042,0.624908600777,0.852575435791,0.911622463364
139,0.101813598149,0.135181666735,0.357224761049,0.859184344599,0.921568528323,0.930001531327,0.101520865419,0.129538660815,0.208812648882,-0.0748191529463,-0.16651368527,-0.180183121654,0.000731831824098,0.0141075148016,0.371030280416,2.33500874386,2.72020553398,2.77546163245,0.0971298744744,0.112609643053,0.208812648882,0.625683470213,0.853563389973,0.912654896124
140,0.101813598151,0.135185067559,0.357692825208,0.860860770046,0.922706474639,0.931046352579,0.101520865421,0.129541214804,0.208853133127,-0.0768345440734,-0.168217766654,-0.181799391782,0.000731831824503,0.0141096318869,0.372099230201,2.3442382853,2.72731060323,2.7821143609,0.0971298744744,0.112609656539,0.208853133127,0.626436941516,0.854523709558,0.913658137824
141,0.101813598153,0.135188331814,0.358150441387,0.862496960308,0.923813484015,0.93206209128,0.101520865424,0.129543666103,0.2088922007,-0.0788116563306,-0.169882591178,-0.183377126004,0.000731831824856,0.0141116642786,0.373145601716,2.3532715416,2.73424018798,2.78859804321,0.0971298744744,0.112609668968,0.2088922007,0.627169806149,0.855457479315,0.91463335351
142,0.101813598155,0.135191465006,0.358597864259,0.864094250754,0.924890743461,0.933049892543,0.101520865425,0.12954601886,0.208929906166,-0.0807514707819,-0.171509461705,-0.184917654919,0.000731831825163,0.0141136153643,0.374169895231,2.36211430384,2.74100051291,2.79491886866,0.0971298744744,0.112609680423,0.208929906166,0.62788282037,0.856365730638,0.915581649614
143,0.101813598157,0.135194472413,0.359035342349,0.865653923225,0.92593938274,0.934010844552,0.101520865427,0.129548277055,0.208966301832,-0.0826549417284,-0.173099627069,-0.186422251087,0.00073183182543,0.0141154883962,0.375172601293,2.37077216238,2.74759752452,2.8010827391,0.0971298744744,0.112609690979,0.208966301832,0.628576706987,0.857249444627,0.916504077433
144,0.101813598159,0.135197359102,0.359463118151,0.867177208385,0.926960477613,0.934945981916,0.101520865428,0.129550444503,0.209001437843,-0.0845229971328,-0.174654284622,-0.187892131969,0.000731831825663,0.0141172864964,0.376154200771,2.37925051379,2.75403690559,2.80709528471,0.0971298744744,0.112609700708,0.209001437843,0.629252157005,0.858109554973,0.917401636387
145,0.10181359816,0.135200129933,0.359881428235,0.868665287973,0.927955052879,0.935856288788,0.10152086543,0.129552524868,0.209035362276,-0.086356539085,-0.176174582662,-0.189328462713,0.000731831825866,0.0141190126622,0.377115164898,2.38755456764,2.76032408885,2.81296187875,0.0971298744744,0.112609709673,0.209035362276,0.629909831208,0.858946950657,0.918275277046
146,0.101813598161,0.13520278957,0.360290503364,0.870119296957,0.928924085223,0.936742701791,0.101520865431,0.129554521661,0.209068121229,-0.0881564443041,-0.177661622743,-0.190732358779,0.000731831826043,0.014120669771,0.378055955339,2.39568935315,2.76646426991,2.81868765142,0.0971298744744,0.112609717936,0.209068121229,0.630550361642,0.859762478475,0.91912590397
147,0.101813598162,0.135205342487,0.360690568611,0.871540325597,0.929868505885,0.93760611274,0.101520865432,0.129556438253,0.209099758906,-0.0899235646659,-0.179116461869,-0.192104888424,0.000731831826196,0.0141222605852,0.378977024263,2.40365972566,2.77246241938,2.82427750291,0.0971298744744,0.112609725551,0.209099758906,0.631174353031,0.8605569454,0.919954378347
148,0.101813598163,0.135207792979,0.361081843469,0.872929421407,0.930789203161,0.938447371197,0.101520865432,0.129558277876,0.209130317696,-0.091658727753,-0.180540114576,-0.19344707505,0.00073183182633,0.0141237877565,0.379878814434,2.4114703729,2.77832329434,2.82973611562,0.0971298744744,0.112609732568,0.209130317696,0.631782384117,0.861331120802,0.920761520474
149,0.101813598164,0.135210145165,0.361464541972,0.874287591045,0.93168702475,0.93926728685,0.101520865433,0.129560043633,0.209159838254,-0.0933627374205,-0.181933554917,-0.194759899424,0.000731831826447,0.0141252538308,0.380761759296,2.41912582116,2.78405144917,2.83506796569,0.0971298744744,0.112609739036,0.209159838254,0.632375008929,0.862085738521,0.921548112065
150,0.101813598164,0.135212402999,0.36183887281,0.875615802106,0.932562779955,0.940066631751,0.101520865434,0.129561738498,0.209188359574,-0.0950363743725,-0.183297718338,-0.196044301775,0.000731831826548,0.0141266612521,0.381626283088,2.4266304412,2.78965124573,2.84027733382,0.0971298744744,0.112609744996,0.209188359574,0.632952757987,0.862821498812,0.922314898414
151,0.101813598165,0.135214570275,0.362205039441,0.876914984836,0.933417241747,0.940846142396,0.101520865434,0.129563365329,0.209215919063,-0.0966803967466,-0.184633503472,-0.197301183777,0.000731831826637,0.0141280123667,0.382472800946,2.43398845396,2.79512686305,2.84536831543,0.0971298744744,0.112609750489,0.209215919063,0.633516139441,0.863539070171,0.923062590424
152,0.101813598165,0.135216650634,0.362563240211,0.878186033772,0.934251148707,0.941606521686,0.101520865435,0.129564926863,0.209242552602,-0.0982955407017,-0.185941773829,-0.198531410424,0.000731831826714,0.0141293094268,0.383301719021,2.44120393618,2.80048230634,2.85034483027,0.0971298744744,0.112609755551,0.209242552602,0.634065640154,0.864239091049,0.923791866497
153,0.101813598166,0.135218647568,0.362913668464,0.879429809301,0.935065206847,0.942348440762,0.101520865435,0.12956642573,0.209268294622,-0.0998825210061,-0.187223359411,-0.199735811801,0.000731831826781,0.0141305545949,0.384113434606,2.44828082577,2.80572141565,2.85521063141,0.0971298744744,0.112609760216,0.209268294622,0.634601726724,0.864922171456,0.924503374315
154,0.101813598166,0.13522056443,0.363256512661,0.88064713915,0.935860091319,0.943072540714,0.101520865435,0.129567864451,0.209293178157,-0.101442031625,-0.188479058242,-0.200915184766,0.000731831826839,0.0141317499468,0.38490833626,2.45522292694,2.8108478739,2.8599693137,0.0971298744744,0.112609764515,0.209293178157,0.635124846457,0.865588894471,0.925197732504
155,0.101813598167,0.135222404438,0.363591956485,0.881838819812,0.936636448028,0.943779434203,0.101520865436,0.129569245448,0.209317234907,-0.102974746304,-0.189709637817,-0.202070294528,0.00073183182689,0.0141328974753,0.385686803943,2.46203391529,2.81586521461,2.86462432183,0.0971298744744,0.112609768477,0.209317234907,0.635635428283,0.866239817662,0.925875532192
156,0.101813598167,0.135224170678,0.363920178958,0.883005617892,0.937394895143,0.944469706966,0.101520865436,0.129570571041,0.2093404953,-0.104481319143,-0.19091583649,-0.203201876155,0.000731831826935,0.0141339990935,0.386449209147,2.46871734259,2.82077682908,2.8691789578,0.0971298744744,0.112609772129,0.2093404953,0.636133883633,0.866875474416,0.92653733848
157,0.101813598167,0.135225866115,0.364241354552,0.884148271406,0.938136024523,0.945143919238,0.101520865436,0.129571843459,0.209362988536,-0.10596238517,-0.192098364777,-0.204310635989,0.000731831826973,0.0141350566381,0.387195915038,2.47527664144,2.82558597325,2.87363638807,0.0971298744744,0.112609775494,0.209362988536,0.636620607262,0.867496375192,0.927183691812
158,0.101813598167,0.13522749359,0.36455565329,0.88526749101,0.938860403053,0.945802607083,0.101520865436,0.129573064841,0.209384742651,-0.1074185609,-0.193257906605,-0.205397252993,0.000731831827007,0.014136071872,0.387927276597,2.48171512978,2.83029577414,2.87799965019,0.0971298744744,0.112609778595,0.209384742651,0.637095978033,0.868103008699,0.92781510927
159,0.101813598167,0.135229055834,0.364863240863,0.886363961175,0.939568573908,0.946446283654,0.101520865437,0.129574237239,0.209405784559,-0.108850444887,-0.194395120493,-0.206462380021,0.000731831827036,0.014137046488,0.388643640761,2.48803601515,2.834909236,2.88227165919,0.0971298744744,0.112609781453,0.209405784559,0.637560359659,0.868695843008,0.928432085784
160,0.101813598168,0.135230555464,0.365164278727,0.887438341304,0.940261057742,0.947075440361,0.101520865437,0.12957536262,0.2094261401,-0.110258618263,-0.195510640676,-0.207506645027,0.000731831827061,0.0141379821109,0.389345346569,2.49424239892,2.83942924605,2.88645521347,0.0971298744744,0.112609784087,0.2094261401,0.638014101412,0.869275326591,0.929035095277
161,0.101813598168,0.135231994995,0.365458924212,0.888491266805,0.94093835381,0.947690547988,0.101520865437,0.129576442875,0.20944583409,-0.111643645271,-0.196605078175,-0.208530652203,0.000731831827084,0.0141388803007,0.390032725304,2.50033728019,2.84385857996,2.89055300048,0.0971298744744,0.112609786514,0.20944583409,0.638457538786,0.869841889311,0.929624591735
162,0.101813598168,0.135233376839,0.365747330621,0.889523350101,0.941600941018,0.948292057731,0.101520865437,0.129577479817,0.209464890363,-0.113006073778,-0.197679021808,-0.209534983066,0.000731831827103,0.0141397425549,0.390706100646,2.5063235597,2.84819990706,2.89456760199,0.0971298744744,0.112609788751,0.209464890363,0.638890994132,0.870395943342,0.930201010218
163,0.101813598168,0.135234703311,0.366029647334,0.890535181609,0.942249278925,0.948880402182,0.101520865437,0.129578475186,0.209483331809,-0.114346435784,-0.198733039156,-0.210520197476,0.00073183182712,0.0141405703112,0.391365788812,2.51220404348,2.8524557952,2.89850149915,0.0971298744744,0.112609790813,0.209483331809,0.639314777261,0.870937884045,0.930764767812
164,0.101813598168,0.135235976632,0.3663060199,0.891527330658,0.94288380868,0.949455996254,0.101520865437,0.129579430652,0.209501180419,-0.115665247914,-0.199767677484,-0.211486834618,0.000731831827134,0.0141413649495,0.392012098703,2.51798144643,2.85662871541,2.90235707718,0.0971298744744,0.112609792713,0.209501180419,0.639729186015,0.871468090795,0.931316264522
165,0.101813598168,0.135237198936,0.366576590142,0.892500346372,0.94350495391,0.950019238051,0.101520865437,0.129580347818,0.20951845732,-0.116963011897,-0.200783464606,-0.212435413915,0.000731831827147,0.0141421277949,0.392645332055,2.52365839567,2.86072104629,2.90613662992,0.0971298744744,0.112609794464,0.20951845732,0.640134506805,0.871986927753,0.931855884114
166,0.101813598168,0.135238372268,0.366841496245,0.893454758516,0.944113121558,0.950570509693,0.101520865437,0.12958122822,0.209535182813,-0.118240215034,-0.201780909722,-0.21336643591,0.000731831827158,0.0141428601193,0.393265783579,2.52923743387,2.8647350782,2.90984236401,0.0971298744744,0.112609796077,0.209535182813,0.640531015128,0.872494744603,0.932383994918
167,0.101813598168,0.135239498594,0.36710087285,0.894391078294,0.944708702674,0.951110178088,0.101520865437,0.129582073337,0.209551376406,-0.119497330651,-0.202760504202,-0.214280383093,0.000731831827168,0.0141435631437,0.393873741111,2.53472102236,2.86867301719,2.91347640295,0.0971298744744,0.112609797564,0.209551376406,0.640918976057,0.872991877244,0.932900950569
168,0.101813598168,0.135240579799,0.367354851149,0.895309799115,0.945292073164,0.951638595666,0.101520865437,0.129582884583,0.209567056848,-0.120734818544,-0.20372272234,-0.21517772069,0.000731831827176,0.0141442380402,0.394469485752,2.54011154415,2.87253698876,2.91704079089,0.0971298744744,0.112609798935,0.209567056848,0.6412986447,0.873478648445,0.933407090723
169,0.101813598168,0.135241617693,0.367603558967,0.896211397324,0.945863594495,0.95215610107,0.101520865438,0.129583663319,0.209582242162,-0.121953125401,-0.204668022069,-0.216058897411,0.000731831827184,0.0141448859343,0.395053292012,2.54541130681,2.87632904141,2.9205374962,0.0971298744744,0.112609800198,0.209582242162,0.641670266643,0.87395536846,0.933902741719
170,0.101813598168,0.135242614012,0.367847120855,0.897096332901,0.94642361437,0.952663019808,0.101520865438,0.129584410849,0.209596949675,-0.123152685224,-0.20559684564,-0.216924346163,0.00073183182719,0.0141455079062,0.395625427951,2.55062254531,2.88005115002,2.92396841493,0.0971298744744,0.112609801362,0.209596949675,0.64203407837,0.87442233562,0.934388217215
171,0.101813598168,0.135243570423,0.368085658174,0.897965050119,0.946972467354,0.953159664869,0.101520865438,0.129585128426,0.209611196045,-0.12433391973,-0.20650962027,-0.217774484724,0.000731831827196,0.0141461049929,0.396186155322,2.55574742462,2.88370521906,2.92733537398,0.0971298744744,0.112609802434,0.209611196045,0.642390307657,0.874879836878,0.934863818781
172,0.101813598168,0.135244488527,0.368319289175,0.898817978185,0.94751047548,0.953646337305,0.101520865438,0.129585817251,0.209624997292,-0.125497238739,-0.207406758764,-0.218609716384,0.0007318318272,0.0141466781901,0.396735729706,2.56078804231,2.88729308561,2.93064013422,0.0971298744744,0.112609803423,0.209624997292,0.642739173954,0.875328148339,0.935329836466
173,0.101813598169,0.13524536986,0.368548129082,0.899655531843,0.948037948809,0.954123326788,0.101520865438,0.129586478478,0.209638368822,-0.126643040558,-0.208288660096,-0.219430430558,0.000731831827205,0.0141472284535,0.397274400649,2.565746431,2.89081652226,2.93388439337,0.0971298744744,0.112609804334,0.209638368822,0.643080888743,0.875767535753,0.93578654933
174,0.101813598169,0.135246215895,0.368772290172,0.900478111953,0.948555185978,0.954590912125,0.101520865438,0.129587113214,0.209651325453,-0.127771712342,-0.209155709975,-0.220237003368,0.000731831827208,0.0141477567007,0.397802411798,2.57062456074,2.89427723988,2.93706978873,0.0971298744744,0.112609805174,0.209651325453,0.643415655879,0.876198254981,0.936234225946
175,0.101813598169,0.135247028047,0.368991881854,0.901286106041,0.949062474702,0.955049361756,0.101520865438,0.129587722522,0.20966388144,-0.128883630453,-0.210008281378,-0.221029798191,0.000731831827211,0.0141482638125,0.398320001035,2.57542434123,2.8976768902,2.94019789987,0.0971298744744,0.112609805947,0.20966388144,0.643743671917,0.876620552447,0.936673124882
176,0.101813598169,0.135247807675,0.369207010741,0.902079888828,0.949560092258,0.955498934219,0.101520865438,0.129588307422,0.209676050499,-0.129979160802,-0.210846735061,-0.221809166187,0.000731831827214,0.0141487506344,0.398827400605,2.58014762407,2.9010170683,2.94327025102,0.0971298744744,0.11260980666,0.209676050499,0.64406512642,0.877034665551,0.937103495151
177,0.101813598169,0.135248556083,0.369417780724,0.902859822735,0.95004830595,0.955939878598,0.101520865438,0.129588868891,0.209687845825,-0.13105865918,-0.21167142004,-0.222575446802,0.000731831827217,0.0141492179783,0.399324837247,2.58479620479,2.90429931497,2.9462883135,0.0971298744744,0.112609807317,0.209687845825,0.644380202256,0.877440823076,0.937525576639
178,0.101813598169,0.135249274521,0.369624293049,0.90362625836,0.950527373535,0.956372434937,0.101520865438,0.129589407871,0.209699280121,-0.132122471583,-0.212482674061,-0.223328968241,0.000731831827219,0.0141496666235,0.399812532321,2.58937182486,2.90752511899,2.94925350795,0.0971298744744,0.112609807923,0.209699280121,0.644689075874,0.87783924556,0.937939600512
179,0.101813598169,0.13524996419,0.36982664638,0.904379534944,0.950997543643,0.956796834641,0.101520865438,0.129589925263,0.209710365608,-0.133170934519,-0.21328082404,-0.224070047925,0.000731831827221,0.0141500973179,0.40029070193,2.59387617366,2.91069591921,2.95216720642,0.0971298744744,0.112609808481,0.209710365608,0.644991917578,0.878230145663,0.938345789601
180,0.101813598169,0.135250626243,0.370024936874,0.905119980804,0.951459056167,0.957213300857,0.101520865438,0.129590421931,0.209721114055,-0.13420437531,-0.214066186482,-0.224798992921,0.000731831827222,0.0141505107799,0.400759557047,2.59831089029,2.91381310662,2.95503073444,0.0971298744744,0.112609808996,0.209721114055,0.645288891775,0.878613728502,0.938744358766
181,0.101813598169,0.135251261788,0.370219258243,0.905847913756,0.951912142634,0.957622048825,0.101520865438,0.129590898708,0.209731536791,-0.135223112384,-0.214839067891,-0.225516100356,0.000731831827224,0.0141509076989,0.401219303632,2.60267756535,2.91687802631,2.95784537295,0.0971298744744,0.11260980947,0.209731536791,0.645580157221,0.878990191976,0.939135515244
182,0.101813598169,0.135251871885,0.370409701822,0.906563641519,0.952357026561,0.958023286227,0.101520865438,0.12959135639,0.209741644722,-0.136227455553,-0.215599765149,-0.226221657812,0.000731831827225,0.0141512887367,0.401670142749,2.60697774268,2.91989197928,2.9606123601,0.0971298744744,0.112609809906,0.209741644722,0.645865867251,0.879359727079,0.939519458977
183,0.101813598169,0.135252457555,0.370596356628,0.907267462095,0.952793923792,0.958417213504,0.101520865438,0.129591795744,0.209751448354,-0.137217706287,-0.216348565887,-0.226915943699,0.000731831827226,0.0141516545288,0.402112270686,2.61121292096,2.9228562242,2.96333289301,0.0971298744744,0.112609810309,0.209751448354,0.64614617,0.879722518187,0.939896382922
184,0.101813598169,0.135253019776,0.37077930943,0.907959664139,0.953223042815,0.958804024163,0.101520865438,0.129592217502,0.209760957804,-0.138194157974,-0.217085748836,-0.22759922761,0.000731831827227,0.0141520056851,0.402545879065,2.61538455528,2.92577197913,2.96600812943,0.0971298744744,0.11260981068,0.209760957804,0.646421208611,0.880078743337,0.940266473354
185,0.101813598169,0.135253559488,0.370958644798,0.90864052731,0.953644585071,0.959183905075,0.101520865438,0.129592622371,0.209770182817,-0.139157096176,-0.217811584162,-0.228271770671,0.000731831827228,0.0141523427912,0.402971154954,2.61949405872,2.92864042308,2.96863918936,0.0971298744744,0.112609811022,0.209770182817,0.646691121439,0.880428574494,0.940629910141
186,0.101813598169,0.135254077592,0.371134445173,0.909310322607,0.954058745239,0.959557036745,0.101520865438,0.129593011028,0.209779132782,-0.140106798869,-0.218526333789,-0.228933825857,0.000731831827228,0.0141526664092,0.403388280977,2.62354280369,2.93146269757,2.97122715651,0.0971298744744,0.112609811337,0.209779132782,0.646956042238,0.8807721778,0.940986867017
187,0.101813598169,0.135254574954,0.371306790914,0.909969312692,0.954465711518,0.95992359358,0.101520865438,0.129593384122,0.209787816746,-0.141043536687,-0.219230251704,-0.229585638313,0.000731831827229,0.0141529770789,0.40379743542,2.62753212345,2.93423990806,2.97377307973,0.0971298744744,0.112609811627,0.209787816746,0.647216100347,0.881109713817,0.941337511832
188,0.101813598169,0.135255052404,0.37147576036,0.910617752196,0.954865665882,0.960283744141,0.101520865438,0.129593742277,0.209796243425,-0.141967573142,-0.219923584254,-0.230227445642,0.000731831827229,0.0141532753181,0.404198792335,2.63146331334,2.93697312534,2.97627797446,0.0971298744744,0.112609811895,0.209796243425,0.647471420861,0.881441337749,0.941682006801
189,0.101813598169,0.135255510741,0.37164142988,0.911255888017,0.955258784337,0.960637651378,0.101520865438,0.129594086091,0.209804421222,-0.142879164852,-0.220606570422,-0.230859478197,0.00073183182723,0.0141535616244,0.404592521645,2.63533763217,2.9396633869,2.97874282394,0.0971298744744,0.112609812142,0.209804421222,0.6477221248,0.881767199665,0.942020508728
190,0.101813598169,0.135255950729,0.371803873931,0.911883959603,0.955645237157,0.96098547286,0.101520865438,0.129594416139,0.209812358235,-0.143778561749,-0.221279442103,-0.231481959348,0.00073183182723,0.0141538364751,0.40497878924,2.63915630338,2.94231169815,2.98116858052,0.0971298744744,0.112609812369,0.209812358235,0.647968329265,0.882087444703,0.942353169232
191,0.101813598169,0.135256373104,0.371963165101,0.912502199219,0.956025189108,0.961327360993,0.101520865438,0.129594732973,0.20982006227,-0.144666007288,-0.221942424355,-0.232095105744,0.000731831827231,0.0141541003286,0.405357757078,2.64292051627,2.94491903366,2.98355616684,0.0971298744744,0.112609812578,0.20982006227,0.648210147592,0.882402213267,0.94268013495
192,0.101813598169,0.135256778571,0.372119374167,0.91311083221,0.956398799673,0.961663463223,0.101520865438,0.129595037121,0.209827540855,-0.145541738646,-0.222595735648,-0.23269912756,0.000731831827231,0.0141543536249,0.405729583278,2.64663142714,2.9474863383,2.98590647696,0.0971298744744,0.112609812771,0.209827540855,0.648447689496,0.882711641215,0.943001547742
193,0.101813598169,0.135257167807,0.372272570136,0.913710077247,0.956766223249,0.961993922237,0.101520865438,0.129595329093,0.209834801249,-0.146405986909,-0.223239588104,-0.233294228736,0.000731831827231,0.0141545967864,0.406094422219,2.65029016039,2.95001452838,2.98822037743,0.0971298744744,0.112609812949,0.209834801249,0.648681061208,0.88301586004,0.943317544878
194,0.101813598169,0.135257541463,0.3724228203,0.914300146569,0.957127609354,0.962318876147,0.101520865438,0.129595609375,0.209841850451,-0.147258977267,-0.223874187715,-0.233880607203,0.000731831827231,0.0141548302185,0.406452424623,2.65389780959,2.95250449267,2.99049870837,0.0971298744744,0.112609813113,0.209841850451,0.64891036561,0.883314997037,0.94362825922
195,0.101813598169,0.135257900161,0.372570190275,0.914881246208,0.957483102807,0.96263845867,0.101520865438,0.129595878437,0.209848695213,-0.148100929184,-0.224499734569,-0.234458455099,0.000731831827232,0.0141550543106,0.406803737654,2.65745543848,2.95495709344,2.99274228442,0.0971298744744,0.112609813264,0.209848695213,0.64913570236,0.883609175471,0.943933819393
196,0.101813598169,0.135258244502,0.372714744047,0.915453576211,0.957832843912,0.962952799301,0.101520865438,0.129596136727,0.209855342049,-0.148932056578,-0.22511642305,-0.235027958984,0.000731831827232,0.0141552694363,0.407148504996,2.66096408197,2.95737316741,2.99495189571,0.0971298744744,0.112609813404,0.209855342049,0.649357168013,0.883898514727,0.944234349953
197,0.101813598169,0.135258575059,0.37285654402,0.916017330846,0.958176968632,0.963262023473,0.101520865438,0.129596384677,0.209861797242,-0.149752567984,-0.225724442045,-0.235589300029,0.000731831827232,0.0141554759545,0.407486866945,2.66442474708,2.95975352669,2.99712830876,0.0971298744744,0.112609813532,0.209861797242,0.649574856139,0.884183130465,0.944529971543
198,0.101813598169,0.135258892385,0.372995651053,0.916572698811,0.958515608748,0.963566252713,0.101520865438,0.129596622701,0.209868066856,-0.15056266672,-0.226323975128,-0.236142654219,0.000731831827232,0.0141556742094,0.407818960491,2.66783841383,2.96209895969,2.99927226733,0.0971298744744,0.11260981365,0.209868066856,0.649788857428,0.884463134756,0.944820801042
199,0.101813598169,0.13525919701,0.373132124501,0.917119863418,0.958848892019,0.963865604793,0.101520865438,0.129596851197,0.209874156743,-0.151362551038,-0.226915200747,-0.236688192525,0.000731831827232,0.0141558645318,0.408144919396,2.67120603614,2.96441023191,3.0013844933,0.0971298744744,0.112609813759,0.209874156743,0.649999259804,0.884738636221,0.94510695171
200,0.101813598169,0.135259489442,0.373266022261,0.917659002788,0.95917694233,0.964160193869,0.101520865438,0.129597070546,0.20988007255,-0.152152414279,-0.227498292398,-0.237226081088,0.000731831827232,0.014156047239,0.408464874277,2.67452854267,2.96668808682,3.00346568739,0.0971298744744,0.11260981386,0.20988007255,0.650206148521,0.88500974016,0.945388533323
201,0.101813598169,0.135259770169,0.373397400803,0.918190290024,0.959499879839,0.964450130619,0.101520865438,0.129597281115,0.209885819729,-0.152932445019,-0.228073418798,-0.237756481383,0.000731831827232,0.0141562226357,0.408778952683,2.67780683761,2.96893324659,3.00551653,0.0971298744744,0.112609813952,0.209885819729,0.650409606263,0.885276548674,0.945665652306
202,0.101813598169,0.13526003966,0.373526315211,0.918713893381,0.959817821111,0.964735522371,0.101520865438,0.129597483255,0.209891403544,-0.153702827207,-0.228640744042,-0.23827955038,0.000731831827233,0.0141563910144,0.409087279169,2.68104180147,2.97114641288,3.00753768188,0.0971298744744,0.112609814037,0.209891403544,0.650609713234,0.885539160789,0.945938411859
203,0.101813598169,0.135260298365,0.373652819223,0.919229976436,0.960130879248,0.965016473227,0.101520865438,0.129597677303,0.209896829075,-0.154463740304,-0.22920042776,-0.238795440702,0.000731831827233,0.0141565526559,0.40938997537,2.68423429185,2.97332826752,3.00952978482,0.0971298744744,0.112609814116,0.209896829075,0.650806547251,0.88579767256,0.946206912072
204,0.101813598169,0.135260546716,0.373776965261,0.919738698242,0.96043916402,0.965293084184,0.101520865438,0.129597863584,0.20990210123,-0.155215359415,-0.229752625269,-0.23930430077,0.000731831827233,0.0141567078298,0.409687160076,2.68738514414,2.97547947322,3.01149346238,0.0971298744744,0.112609814188,0.20990210123,0.651000183828,0.886052177189,0.946471250044
205,0.101813598169,0.135260785127,0.373898804468,0.92024021348,0.960742781979,0.965565453244,0.101520865438,0.129598042409,0.209907224749,-0.155957855413,-0.230297487713,-0.239806274948,0.000731831827233,0.0141568567948,0.409978949299,2.69049517223,2.97760067423,3.01342932048,0.0971298744744,0.112609814255,0.209907224749,0.651190696256,0.886302765123,0.946731519991
206,0.101813598169,0.135261013996,0.374018386746,0.920734672605,0.96104183658,0.965833675526,0.101520865438,0.129598214076,0.209912204209,-0.156691395067,-0.230835162204,-0.240301503679,0.000731831827233,0.0141569997995,0.410265456342,2.69356516918,2.97969249696,3.01533794801,0.0971298744744,0.112609814317,0.209912204209,0.651378155687,0.886549524156,0.94698781335
207,0.101813598169,0.135261233705,0.374135760779,0.921222221988,0.961336428286,0.966097843365,0.101520865438,0.129598378872,0.209917044033,-0.157416141157,-0.231365791952,-0.240790123617,0.000731831827233,0.0141571370821,0.410546791866,2.69659590786,2.98175555059,3.01721991745,0.0971298744744,0.112609814373,0.209917044033,0.651562631202,0.886792539521,0.947240218881
208,0.101813598169,0.135261444621,0.374250974076,0.92170300405,0.961626654676,0.966358046418,0.101520865438,0.129598537072,0.209921748492,-0.158132252591,-0.231889516394,-0.241272267751,0.000731831827233,0.0141572688718,0.410823063959,2.6995881416,2.98379042768,3.01907578542,0.0971298744744,0.112609814426,0.209921748492,0.651744189889,0.887031893984,0.947488822759
209,0.101813598169,0.135261647095,0.374364072994,0.922177157388,0.96191261055,0.966614371755,0.101520865438,0.12959868894,0.209926321716,-0.158839884516,-0.232406471316,-0.241748065528,0.000731831827233,0.0141573953883,0.411094378193,2.70254260476,2.98579770466,3.02090609321,0.0971298744744,0.112609814474,0.209926321716,0.651922896912,0.887267667933,0.947733708672
210,0.101813598169,0.135261841466,0.374475102771,0.922644816906,0.962194388018,0.966866903951,0.101520865438,0.129598834729,0.209930767695,-0.159539188426,-0.23291678897,-0.24221764297,0.000731831827233,0.0141575168425,0.411360837691,2.70546001333,2.98777794247,3.0227113673,0.0971298744744,0.112609814518,0.209930767695,0.652098815573,0.887499939456,0.947974957905
211,0.101813598169,0.135262028058,0.374584107557,0.923106113931,0.9624720766,0.967115725175,0.101520865438,0.129598974684,0.209935090283,-0.160230312265,-0.23342059819,-0.242681122785,0.000731831827233,0.0141576334371,0.411622543185,2.70834106549,2.98973168698,3.0244921199,0.0971298744744,0.112609814559,0.209935090283,0.652272007382,0.887728784426,0.948212649425
212,0.101813598169,0.135262207183,0.374691130439,0.923561176328,0.962745763314,0.967360915272,0.101520865438,0.129599109037,0.209939293208,-0.160913400529,-0.233918024497,-0.243138624474,0.000731831827233,0.0141577453664,0.411879593078,2.71118644214,2.99165946953,3.02624884936,0.0971298744744,0.112609814597,0.209939293208,0.652442532114,0.887954276576,0.948446859963
213,0.101813598169,0.135262379139,0.374796213473,0.924010128613,0.963015532759,0.967602551845,0.101520865438,0.129599238012,0.209943380074,-0.161588594364,-0.234409190209,-0.243590264438,0.000731831827233,0.0141578528172,0.412132083496,2.71399680744,2.99356180742,3.02798204071,0.0971298744744,0.112609814632,0.209943380074,0.652610447869,0.888176487573,0.94867766409
214,0.101813598169,0.135262544213,0.374899397705,0.924453092059,0.963281467199,0.967840710332,0.101520865438,0.129599361826,0.209947354365,-0.162256031657,-0.234894214537,-0.24403615607,0.000731831827233,0.0141579559686,0.412380108352,2.71677280929,2.99543920434,3.029692166,0.0971298744744,0.112609814664,0.209947354365,0.65277581113,0.88839548709,0.948905134294
215,0.101813598169,0.135262702681,0.375000723204,0.924890184799,0.963543646643,0.968075464079,0.101520865438,0.129599480684,0.209951219448,-0.162915847133,-0.235373213685,-0.244476409861,0.000731831827233,0.0141580549927,0.412623759391,2.71951507983,2.99729215082,3.03137968485,0.0971298744744,0.112609814693,0.209951219448,0.652938676816,0.888611342873,0.949129341049
216,0.101813598169,0.135262854808,0.375100229083,0.925321521924,0.963802148921,0.968306884413,0.101520865438,0.129599594786,0.209954978582,-0.163568172435,-0.235846300944,-0.244911133482,0.000731831827233,0.0141581500546,0.412863126252,2.7222242359,2.99912112466,3.03304504474,0.0971298744744,0.11260981472,0.209954978582,0.653099098334,0.888824120804,0.949350352883
217,0.101813598169,0.135263000846,0.375197953526,0.925747215582,0.964057049752,0.968535040707,0.101520865438,0.129599704321,0.209958634919,-0.16421313622,-0.236313586781,-0.245340431882,0.000731831827233,0.0141582413128,0.413098296517,2.7249008795,3.00092659133,3.03468868147,0.0971298744744,0.112609814745,0.209958634919,0.653257127632,0.889033884969,0.949568236448
218,0.101813598169,0.13526314104,0.375293933809,0.926167375065,0.964308422822,0.968760000451,0.101520865438,0.129599809472,0.209962191506,-0.164850864231,-0.236775178925,-0.245764407365,0.000731831827233,0.0141583289195,0.413329355758,2.72754559824,3.00270900437,3.03631101954,0.0971298744744,0.112609814768,0.209962191506,0.653412815241,0.889240697712,0.949783056579
219,0.101813598169,0.135263275623,0.375388206327,0.926582106901,0.964556339843,0.968981829309,0.101520865438,0.129599910415,0.209965651291,-0.165481479384,-0.237231182455,-0.246183159678,0.000731831827233,0.0141584130209,0.413556387592,2.73015896571,3.00446880575,3.03791247247,0.0971298744744,0.11260981479,0.209965651291,0.65356621033,0.889444619699,0.949994876356
220,0.101813598169,0.135263404821,0.375480806618,0.92699151494,0.964800870623,0.969200591182,0.101520865438,0.129600007318,0.209969017128,-0.166105101846,-0.237681699876,-0.246596786087,0.000731831827233,0.0141584937571,0.413779473725,2.73274154196,3.00620642625,3.03949344317,0.0971298744744,0.112609814809,0.209969017128,0.653717360743,0.889645709967,0.950203757162
221,0.101813598169,0.135263528848,0.375571769377,0.927395700431,0.965042083128,0.969416348267,0.101520865438,0.129600100343,0.209972291777,-0.166721849103,-0.238126831199,-0.247005381458,0.000731831827233,0.0141585712629,0.413998694001,2.73529387383,3.00792228582,3.04105432431,0.0971298744744,0.112609814827,0.209972291777,0.653866313048,0.889844025983,0.95040975874
222,0.101813598169,0.135263647912,0.375661128489,0.927794762109,0.965280043539,0.969629161112,0.101520865438,0.129600189645,0.20997547791,-0.167331836041,-0.238566674015,-0.247409038323,0.000731831827233,0.0141586456675,0.414214126448,2.73781649537,3.00961679388,3.04259549859,0.0971298744744,0.112609814844,0.20997547791,0.654013112572,0.890039623692,0.950612939245
223,0.101813598169,0.135263762211,0.375748917041,0.928188796266,0.965514816309,0.969839088669,0.101520865438,0.129600275373,0.209978578113,-0.167935175011,-0.239001323569,-0.247807846956,0.000731831827233,0.0141587170949,0.41442584732,2.74030992819,3.0112903497,3.04411733906,0.0971298744744,0.112609814859,0.209978578113,0.654157803446,0.890232557567,0.9508133553
224,0.101813598169,0.135263871937,0.375835167347,0.928577896826,0.965746464224,0.970046188347,0.101520865438,0.129600357671,0.209981594889,-0.168531975901,-0.23943087283,-0.248201895441,0.000731831827233,0.0141587856644,0.414633931144,2.74277468182,3.01294334263,3.04562020947,0.0971298744744,0.112609814874,0.209981594889,0.654300428644,0.890422880658,0.951011062038
225,0.101813598169,0.135263977271,0.375919910964,0.928962155417,0.965975048449,0.970250516061,0.101520865438,0.129600436675,0.209984530661,-0.169122346198,-0.239855412553,-0.248591269738,0.000731831827233,0.0141588514902,0.414838450759,2.74521125404,3.0145761525,3.0471044645,0.0971298744744,0.112609814887,0.209984530661,0.654441030013,0.890610644636,0.951206113158
226,0.101813598169,0.13526407839,0.376003178718,0.929341661439,0.966200628582,0.970452126279,0.101520865438,0.129600512517,0.209987387774,-0.169706391055,-0.240275031354,-0.248976053743,0.000731831827233,0.0141589146821,0.415039477358,2.74762013124,3.01618914984,3.04857045005,0.0971298744744,0.112609814899,0.209987387774,0.654579648316,0.890795899836,0.951398560966
227,0.101813598169,0.135264175463,0.376085000714,0.929716502131,0.966423262707,0.970651072068,0.101520865438,0.129600585324,0.209990168501,-0.170284213352,-0.240689815763,-0.249356329354,0.000731831827233,0.0141589753456,0.415237080532,2.75000178871,3.01778269618,3.05001850355,0.0971298744744,0.11260981491,0.209990168501,0.654716323261,0.890978695303,0.951588456421
228,0.101813598169,0.135264268651,0.376165406363,0.930086762635,0.966643007436,0.970847405141,0.101520865438,0.129600655218,0.209992875041,-0.170855913756,-0.24109985029,-0.249732176526,0.000731831827233,0.0141590335817,0.415431328303,2.75235669098,3.01935714432,3.05144895417,0.0971298744744,0.11260981492,0.209992875041,0.654851093537,0.891159078828,0.951775849177
229,0.101813598169,0.13526435811,0.376244424392,0.930452526055,0.966859917956,0.971041175895,0.101520865438,0.129600722314,0.209995509526,-0.171421590781,-0.241505217482,-0.250103673331,0.000731831827233,0.0141590894877,0.415622287166,2.75468529209,3.02091283859,3.05286212307,0.0971298744744,0.112609814929,0.209995509526,0.654983996846,0.891337096991,0.951960787626
230,0.101813598169,0.135264443989,0.376322082868,0.930813873521,0.967074048074,0.971232433457,0.101520865438,0.129600786726,0.209998074017,-0.17198134084,-0.241905997978,-0.250470896013,0.000731831827233,0.0141591431567,0.415810022127,2.7569880359,3.02245011513,3.05425832367,0.0971298744744,0.112609814938,0.209998074017,0.655115069931,0.891512795196,0.952143318934
231,0.101813598169,0.135264526431,0.376398409209,0.931170884243,0.967285450261,0.971421225718,0.101520865438,0.12960084856,0.210000570515,-0.172535258307,-0.242302270567,-0.250833919038,0.000731831827233,0.0141591946783,0.415994596735,2.75926535637,3.02396930207,3.05563786189,0.0971298744744,0.112609814946,0.210000570515,0.655244348605,0.89168621771,0.952323489081
232,0.101813598169,0.135264605575,0.376473430205,0.931523635568,0.96749417569,0.971607599376,0.101520865438,0.129600907919,0.210003000957,-0.173083435561,-0.242694112239,-0.251192815148,0.000731831827233,0.0141592441383,0.416176073121,2.76151767782,3.02547071982,3.05700103631,0.0971298744744,0.112609814953,0.210003000957,0.655371867785,0.891857407695,0.952501342899
233,0.101813598169,0.135264681551,0.376547172031,0.931872203034,0.967700274277,0.971791599971,0.101520865438,0.129600964903,0.210005367218,-0.173625963046,-0.243081598232,-0.25154765541,0.000731831827233,0.0141592916194,0.416354512033,2.7637454152,3.02695468127,3.05834813845,0.0971298744744,0.11260981496,0.210005367218,0.655497661514,0.892026407245,0.952676924105
234,0.101813598169,0.135264754487,0.376619660264,0.932216660421,0.967903794716,0.971973271918,0.101520865438,0.129601019607,0.210007671117,-0.174162929316,-0.24346480209,-0.251898509265,0.000731831827233,0.0141593372005,0.416529972866,2.76594897434,3.02842149202,3.05967945296,0.0971298744744,0.112609814966,0.210007671117,0.655621762987,0.892193257416,0.952850275337
235,0.101813598169,0.135264824505,0.376690919896,0.932557079803,0.968104784522,0.972152658545,0.101520865438,0.129601072122,0.210009914417,-0.174694421085,-0.243843795701,-0.252245444571,0.000731831827233,0.0141593809579,0.416702513698,2.76812875222,3.02987145056,3.06099525779,0.0971298744744,0.112609814972,0.210009914417,0.655744204581,0.892357998258,0.953021438184
236,0.101813598169,0.13526489172,0.376760975353,0.932893531594,0.968303290059,0.972329802124,0.101520865438,0.129601122535,0.210012098825,-0.175220523272,-0.24421864935,-0.25258852765,0.000731831827233,0.0141594229644,0.41687219132,2.77028513716,3.03130484852,3.06229582443,0.0971298744744,0.112609814977,0.210012098825,0.655865017877,0.892520668846,0.953190453221
237,0.101813598169,0.135264956246,0.376829850504,0.933226084594,0.968499356581,0.9725047439,0.101520865438,0.12960117093,0.210014225997,-0.175741319051,-0.24458943176,-0.252927823332,0.000731831827233,0.0141594632901,0.417039061267,2.77241850911,3.03272197085,3.06358141808,0.0971298744744,0.112609814982,0.210014225997,0.655984233683,0.892681307309,0.953357360037
238,0.101813598169,0.13526501819,0.376897568678,0.93355480604,0.968693028257,0.972677524126,0.101520865438,0.129601217389,0.210016297538,-0.176256889891,-0.244956210136,-0.253263394993,0.000731831827233,0.0141595020022,0.417203177851,2.77452923983,3.03412309598,3.0648522978,0.0971298744744,0.112609814987,0.210016297538,0.656101882058,0.892839950857,0.953522197265
239,0.101813598169,0.135265077656,0.376964152677,0.933879761644,0.968884348211,0.972848182091,0.101520865438,0.129601261989,0.210018315003,-0.176767315598,-0.245319050206,-0.253595304601,0.000731831827233,0.0141595391654,0.417364594185,2.77661769311,3.03550849604,3.06610871673,0.0971298744744,0.112609814991,0.210018315003,0.656217992333,0.89299663581,0.953685002611
240,0.101813598169,0.135265134741,0.377029624788,0.934201015636,0.969073358548,0.973016756146,0.101520865438,0.129601304805,0.210020279901,-0.177272674364,-0.245678016261,-0.25392361275,0.000731831827233,0.0141595748416,0.417523362219,2.778684225,3.03687843702,3.06735092224,0.0971298744744,0.112609814995,0.210020279901,0.656332593136,0.893151397622,0.953845812882
241,0.101813598169,0.135265189543,0.3770940068,0.934518630808,0.969260100383,0.973183283737,0.101520865438,0.129601345907,0.210022193695,-0.177773042799,-0.246033171198,-0.254248378699,0.000731831827233,0.0141596090902,0.417679532762,2.78072918402,3.03823317895,3.06857915609,0.0971298744744,0.112609814998,0.210022193695,0.656445712406,0.893304270909,0.954004664011
242,0.101813598169,0.135265242151,0.377157320008,0.934832668552,0.969444613871,0.973347801424,0.101520865438,0.129601385364,0.210024057804,-0.178268495973,-0.24638457655,-0.25456966041,0.000731831827233,0.0141596419685,0.417833155511,2.78275291131,3.03957297605,3.06979365459,0.0971298744744,0.112609815002,0.210024057804,0.65655737742,0.89345528947,0.954161591083
243,0.101813598169,0.135265292654,0.377219585235,0.935143188896,0.969626938236,0.973510344912,0.101520865438,0.129601423242,0.210025873603,-0.178759107457,-0.246732292529,-0.254887514583,0.000731831827233,0.0141596735312,0.41798427908,2.78475574088,3.04089807691,3.07099464874,0.0971298744744,0.112609815005,0.210025873603,0.656667614808,0.893604486314,0.954316628358
244,0.101813598169,0.135265341137,0.377280822837,0.935450250547,0.969807111796,0.973670949076,0.101520865438,0.129601459605,0.210027642427,-0.179244949356,-0.247076378059,-0.255201996688,0.000731831827233,0.014159703831,0.418132951024,2.78673799976,3.04220872464,3.07218236441,0.0971298744744,0.112609815007,0.210027642427,0.656776450571,0.89375189368,0.954469809298
245,0.101813598169,0.135265387679,0.377341052716,0.935753910921,0.969985171988,0.973829647979,0.101520865438,0.129601494512,0.210029365571,-0.179726092348,-0.247416890811,-0.255513160999,0.000731831827233,0.0141597329184,0.418279217862,2.78870000817,3.043505157,3.07335702245,0.0971298744744,0.11260981501,0.210029365571,0.656883910104,0.893897543063,0.954621166589
246,0.101813598169,0.135265432359,0.377400294333,0.936054226179,0.970161155394,0.973986474904,0.101520865438,0.129601528023,0.210031044291,-0.180202605716,-0.247753887234,-0.255821060631,0.000731831827233,0.014159760842,0.418423125106,2.79064207974,3.04478760657,3.07451883884,0.0971298744744,0.112609815012,0.210031044291,0.656990018205,0.89404146523,0.954770732161
247,0.101813598169,0.135265475252,0.377458566718,0.936351251263,0.970335097765,0.974141462367,0.101520865438,0.129601560192,0.210032679805,-0.180674557384,-0.248087422589,-0.25612574756,0.000731831827233,0.0141597876483,0.418564717283,2.79256452162,3.04605630088,3.07566802482,0.0971298744744,0.112609815014,0.210032679805,0.657094799101,0.894183690243,0.954918537212
248,0.101813598169,0.135265516427,0.377515888478,0.936645039928,0.970507034044,0.974294642146,0.101520865438,0.129601591075,0.210034273295,-0.181142013951,-0.24841755098,-0.256427272665,0.000731831827233,0.0141598133819,0.418704037958,2.7944676347,3.04731146256,3.07680478703,0.0971298744744,0.112609815016,0.210034273295,0.657198276458,0.89432424748,0.955064612227
249,0.101813598169,0.135265555956,0.377572277813,0.936935644772,0.97067699839,0.974446045297,0.101520865438,0.129601620721,0.210035825909,-0.181605040717,-0.248744325383,-0.256725685748,0.000731831827233,0.0141598380859,0.418841129759,2.79635171372,3.04855330943,3.07792932761,0.0971298744744,0.112609815018,0.210035825909,0.657300473399,0.894463165654,0.955208987
250,0.101813598169,0.135265593902,0.377627752518,0.937223117266,0.970845024196,0.974595702177,0.101520865438,0.129601649182,0.210037338761,-0.182063701723,-0.249067797678,-0.257021035569,0.000731831827233,0.0141598618014,0.418976034393,2.79821704747,3.04978205468,3.07904184436,0.0971298744744,0.11260981502,0.210037338761,0.657401412519,0.894600472829,0.95535169065
251,0.101813598169,0.13526563033,0.377682330002,0.937507507789,0.971011144114,0.974743642461,0.101520865438,0.129601676503,0.210038812931,-0.182518059774,-0.249388018671,-0.257313369866,0.000731831827233,0.014159884568,0.419108792679,2.80006391891,3.05099790696,3.08014253082,0.0971298744744,0.112609815021,0.210038812931,0.657501115898,0.89473619644,0.955492751644
252,0.101813598169,0.135265665301,0.37773602729,0.937788865649,0.971175390073,0.974889895163,0.101520865438,0.129601702731,0.210040249468,-0.182968176471,-0.249705038131,-0.25760273539,0.000731831827233,0.0141599064236,0.419239444556,2.8018926053,3.05220107051,3.08123157638,0.0971298744744,0.112609815023,0.210040249468,0.657599605119,0.89487036331,0.955632197811
253,0.101813598169,0.135265698872,0.377788861036,0.938067239115,0.9713377933,0.975034488654,0.101520865438,0.12960172791,0.21004164939,-0.18341411224,-0.250018904806,-0.257889177923,0.000731831827233,0.0141599274047,0.419368029114,2.80370337839,3.05339174527,3.08230916644,0.0971298744744,0.112609815024,0.21004164939,0.657696901277,0.895002999669,0.955770056363
254,0.101813598169,0.135265731099,0.377840847531,0.938342675446,0.971498384339,0.975177450675,0.101520865438,0.129601752081,0.210043013687,-0.183855926358,-0.250329666457,-0.258172742307,0.000731831827233,0.0141599475463,0.419494584609,2.80549650451,3.05457012699,3.08337548245,0.0971298744744,0.112609815025,0.210043013687,0.657793024995,0.895134131164,0.95590635391
255,0.101813598169,0.135265762038,0.377892002712,0.938615220913,0.971657193067,0.975318808364,0.101520865438,0.129601775285,0.210044343318,-0.184293676982,-0.250637369879,-0.258453472465,0.000731831827233,0.014159966882,0.419619148484,2.80727224474,3.05573640736,3.08443070207,0.0971298744744,0.112609815027,0.210044343318,0.657887996439,0.895263782883,0.956041116476
256,0.101813598169,0.135265791738,0.37794234217,0.938884920826,0.971814248716,0.975458588262,0.101520865438,0.12960179756,0.210045639215,-0.184727421176,-0.250942060926,-0.258731411429,0.000731831827233,0.014159985444,0.419741757387,2.809030855,3.05689077411,3.08547499923,0.0971298744744,0.112609815028,0.210045639215,0.657981835325,0.895391979363,0.956174369516
257,0.101813598169,0.13526582025,0.37799188116,0.939151819558,0.971969579886,0.975596816333,0.101520865438,0.129601818944,0.210046902283,-0.18515721493,-0.251243784536,-0.259006601359,0.000731831827233,0.0141600032633,0.419862447192,2.81077258622,3.05803341106,3.08650854423,0.0971298744744,0.112609815029,0.210046902283,0.658074560936,0.895518744609,0.956306137932
258,0.101813598169,0.135265847621,0.378040634606,0.939415960572,0.972123214564,0.975733517984,0.101520865438,0.129601839473,0.210048133401,-0.185583113194,-0.251542584752,-0.259279083566,0.000731831827233,0.0141600203695,0.419981253014,2.81249768442,3.05916449829,3.08753150387,0.0971298744744,0.112609815029,0.210048133401,0.65816619213,0.895644102107,0.956436446085
259,0.101813598169,0.135265873896,0.378088617114,0.939677386439,0.972275180143,0.975868718071,0.101520865438,0.12960185918,0.210049333423,-0.186005169896,-0.251838504743,-0.25954889853,0.000731831827233,0.0141600367913,0.420098209228,2.81420639084,3.06028421221,3.0885440415,0.0971298744744,0.11260981503,0.210049333423,0.658256747355,0.895768074837,0.956565317812
260,0.101813598169,0.135265899121,0.378135842973,0.939936138864,0.97242550343,0.976002440921,0.101520865438,0.129601878098,0.210050503177,-0.186423437967,-0.252131586828,-0.25981608593,0.000731831827233,0.0141600525561,0.42021334949,2.81589894208,3.06139272565,3.08954631713,0.0971298744744,0.112609815031,0.210050503177,0.658346244656,0.895890685289,0.956692776439
261,0.101813598169,0.135265923336,0.378182326168,0.940192258707,0.97257421067,0.976134710343,0.101520865438,0.12960189626,0.21005164347,-0.186837969364,-0.252421872498,-0.260080684651,0.000731831827233,0.01416006769,0.420326706746,2.81757557018,3.06249020792,3.09053848748,0.0971298744744,0.112609815032,0.21005164347,0.658434701689,0.896011955472,0.956818844796
262,0.101813598169,0.135265946582,0.378228080386,0.940445786004,0.972721327555,0.976265549641,0.101520865438,0.129601913694,0.210052755083,-0.187248815092,-0.252709402432,-0.260342732814,0.000731831827233,0.0141600822184,0.420438313256,2.81923650274,3.06357682497,3.09152070614,0.0971298744744,0.112609815032,0.210052755083,0.65852213573,0.896131906931,0.956943545227
263,0.101813598169,0.135265968898,0.378273119019,0.940696759986,0.972866879238,0.976394981628,0.101520865438,0.129601930431,0.210053838777,-0.187656025226,-0.252994216519,-0.260602267792,0.000731831827233,0.0141600961654,0.420548200606,2.82088196303,3.06465273939,3.09249312355,0.0971298744744,0.112609815033,0.210053838777,0.658608563683,0.896250560754,0.957066899605
264,0.101813598169,0.13526599032,0.378317455179,0.940945219102,0.973010890353,0.976523028639,0.101520865438,0.129601946499,0.21005489529,-0.188059648931,-0.253276353878,-0.260859326224,0.000731831827233,0.0141601095544,0.420656399723,2.82251217008,3.06571811058,3.09345588716,0.0971298744744,0.112609815033,0.21005489529,0.658694002094,0.896367937589,0.957188929344
265,0.101813598169,0.135266010886,0.378361101697,0.941191201036,0.973153385021,0.976649712544,0.101520865438,0.129601961923,0.21005592534,-0.188459734485,-0.253555852876,-0.261113944039,0.000731831827233,0.0141601224077,0.420762940893,2.8241273388,3.06677309474,3.09440914146,0.0971298744744,0.112609815034,0.21005592534,0.658778467156,0.896484057652,0.95730965541
266,0.101813598169,0.135266030629,0.378404071134,0.941434742726,0.973294386867,0.976775054759,0.101520865438,0.12960197673,0.210056929624,-0.188856329294,-0.253832751144,-0.261366156468,0.000731831827233,0.0141601347466,0.420867853776,2.82572768005,3.06781784503,3.09535302807,0.0971298744744,0.112609815034,0.210056929624,0.658861974721,0.896598940741,0.957429098333
267,0.101813598169,0.135266049582,0.378446375786,0.941675880383,0.973433919032,0.976899076255,0.101520865438,0.129601990945,0.21005790882,-0.189249479919,-0.254107085597,-0.261615998066,0.000731831827233,0.0141601465919,0.420971167415,2.82731340075,3.06885251157,3.0962876858,0.0971298744744,0.112609815035,0.21005790882,0.658944540307,0.896712606242,0.957547278219
268,0.101813598169,0.135266067776,0.378488027689,0.941914649507,0.973572004185,0.977021797577,0.101520865438,0.129602004591,0.210058863586,-0.189639232085,-0.25437889245,-0.261863502723,0.000731831827233,0.0141601579631,0.421072910258,2.82888470398,3.06987724159,3.09721325075,0.0971298744744,0.112609815035,0.210058863586,0.659026179109,0.896825073145,0.957664214759
269,0.101813598169,0.135266085243,0.378529038628,0.942151084907,0.973708664535,0.977143238845,0.101520865438,0.129602017691,0.210059794562,-0.190025630709,-0.254648207235,-0.262108703683,0.000731831827233,0.0141601688794,0.421173110165,2.83044178904,3.07089217943,3.09812985632,0.0971298744744,0.112609815036,0.210059794562,0.659106906003,0.89693636005,0.957779927243
270,0.101813598169,0.13526610201,0.378569420143,0.942385220715,0.973843921844,0.977263419772,0.101520865438,0.129602030267,0.210060702372,-0.190408719913,-0.254915064816,-0.262351633561,0.000731831827233,0.0141601793589,0.421271794427,2.83198485157,3.07189746665,3.09903763333,0.0971298744744,0.112609815036,0.210060702372,0.659186735558,0.897046485177,0.957894434564
271,0.101813598169,0.135266118107,0.378609183528,0.942617090403,0.973977797433,0.977382359672,0.101520865438,0.129602042339,0.210061587619,-0.190788543039,-0.255179499406,-0.262592324351,0.000731831827233,0.0141601894191,0.421368989774,2.83351408361,3.0728932421,3.09993671006,0.0971298744744,0.112609815036,0.210061587619,0.659265682043,0.89715546638,0.958007755234
272,0.101813598169,0.135266133559,0.378648339848,0.942846726801,0.9741103122,0.97750007747,0.101520865438,0.129602053929,0.210062450891,-0.191165142673,-0.25544154458,-0.262830807449,0.000731831827233,0.0141601990767,0.421464722391,2.83502967369,3.07387964195,3.1008272123,0.0971298744744,0.112609815036,0.210062450891,0.659343759433,0.897263321151,0.958119907393
273,0.101813598169,0.135266148393,0.378686899933,0.943074162108,0.974241486625,0.977616591709,0.101520865438,0.129602065054,0.210063292761,-0.191538560655,-0.255701233293,-0.263067113661,0.000731831827233,0.0141602083479,0.42155901793,2.83653180691,3.0748567998,3.10170926343,0.0971298744744,0.112609815037,0.210063292761,0.659420981418,0.897370066631,0.958230908813
274,0.101813598169,0.135266162634,0.378724874393,0.943299427911,0.974371340785,0.977731920565,0.101520865438,0.129602075735,0.210064113784,-0.191908838099,-0.255958597892,-0.263301273221,0.000731831827233,0.0141602172482,0.421651901522,2.83802066502,3.07582484669,3.10258298447,0.0971298744744,0.112609815037,0.210064113784,0.659497361408,0.897475719617,0.958340776913
275,0.101813598169,0.135266176305,0.378762273615,0.943522555194,0.974499894357,0.977846081852,0.101520865438,0.129602085988,0.210064914501,-0.192276015406,-0.256213670129,-0.263533315799,0.000731831827233,0.0141602257923,0.421743397786,2.8394964265,3.07678391121,3.10344849413,0.0971298744744,0.112609815037,0.210064914501,0.659572912544,0.897580296577,0.958449528764
276,0.101813598169,0.135266189429,0.378799107776,0.943743574361,0.974627166635,0.977959093031,0.101520865438,0.129602095831,0.210065695437,-0.192640132284,-0.256466481178,-0.263763270522,0.000731831827233,0.0141602339945,0.421833530848,2.84095926661,3.07773411953,3.10430590888,0.0971298744744,0.112609815037,0.210065695437,0.6596476477,0.897683813647,0.9585571811
277,0.101813598169,0.135266202027,0.378835386839,0.94396251524,0.974753176536,0.978070971219,0.101520865438,0.12960210528,0.210066457103,-0.193001227756,-0.256717061646,-0.263991165977,0.000731831827233,0.0141602418685,0.421922324342,2.84240935749,3.07867559546,3.10515534299,0.0971298744744,0.112609815038,0.210066457103,0.659721579491,0.89778628665,0.958663750325
278,0.101813598169,0.135266214122,0.378871120568,0.944179407102,0.974877942608,0.9781817332,0.101520865438,0.129602114351,0.210067199996,-0.193359340179,-0.256965441586,-0.26421703023,0.000731831827233,0.0141602494275,0.422009801431,2.8438468682,3.07960846048,3.10599690858,0.0971298744744,0.112609815038,0.210067199996,0.659794720282,0.897887731096,0.958769252522
279,0.101813598169,0.135266225732,0.378906318524,0.944394278674,0.97500148304,0.97829139543,0.101520865438,0.129602123059,0.2100679246,-0.193714507258,-0.257211650508,-0.264440890837,0.000731831827233,0.014160256684,0.42209598481,2.84527196483,3.08053283387,3.10683071567,0.0971298744744,0.112609815038,0.2100679246,0.659867082191,0.897988162193,0.958873703457
280,0.101813598169,0.135266236878,0.378940990074,0.944607158147,0.975123815673,0.978399974044,0.101520865438,0.129602131418,0.210068631385,-0.19406676606,-0.257455717395,-0.264662774853,0.000731831827233,0.0141602636502,0.422180896721,2.84668481052,3.08144883267,3.10765687224,0.0971298744744,0.112609815038,0.210068631385,0.659938677096,0.898087594856,0.958977118593
281,0.101813598169,0.135266247578,0.378975144394,0.944818073195,0.975244958003,0.978507484868,0.101520865438,0.129602139443,0.210069320809,-0.194416153025,-0.257697670711,-0.264882708846,0.000731831827233,0.0141602703376,0.422264558963,2.84808556555,3.08235657178,3.10847548429,0.0971298744744,0.112609815038,0.210069320809,0.66000951664,0.898186043708,0.959079513092
282,0.101813598169,0.13526625785,0.379008790475,0.94502705098,0.975364927194,0.978613943423,0.101520865438,0.129602147147,0.210069993316,-0.19476270398,-0.257937538415,-0.265100718906,0.000731831827233,0.0141602767575,0.422346992899,2.8494743874,3.08325616402,3.10928665582,0.0971298744744,0.112609815038,0.210069993316,0.66007961224,0.898283523093,0.959180901824
283,0.101813598169,0.135266267711,0.379041937126,0.945234118168,0.975483740083,0.978719364932,0.101520865438,0.129602154543,0.210070649339,-0.195106454156,-0.258175347972,-0.265316830657,0.000731831827233,0.0141602829204,0.422428219468,2.85085143081,3.08414772014,3.11009048897,0.0971298744744,0.112609815038,0.210070649339,0.660148975087,0.89838004708,0.959281299376
284,0.101813598169,0.135266277177,0.379074592977,0.945439300938,0.97560141319,0.978823764329,0.101520865438,0.129602161643,0.210071289299,-0.195447438192,-0.25841112636,-0.265531069266,0.000731831827233,0.0141602888368,0.422508259194,2.85221684783,3.08503134888,3.11088708399,0.0971298744744,0.112609815039,0.210071289299,0.660217616156,0.898475629469,0.959380720054
285,0.101813598169,0.135266286265,0.379106766485,0.945642624997,0.975717962724,0.978927156266,0.101520865438,0.129602168458,0.210071913607,-0.195785690157,-0.258644900088,-0.265743459456,0.000731831827233,0.0141602945164,0.422587132197,2.85357078789,3.08590715703,3.1116765393,0.0971298744744,0.112609815039,0.210071913607,0.660285546209,0.898570283798,0.959479177895
286,0.101813598169,0.135266294989,0.379138465939,0.945844115584,0.975833404587,0.979029555115,0.101520865438,0.129602175001,0.21007252266,-0.196121243554,-0.258876695199,-0.265954025512,0.000731831827233,0.0141602999688,0.422664858197,2.85491339785,3.08677524947,3.11245895157,0.0971298744744,0.112609815039,0.21007252266,0.6603527758,0.898664023351,0.959576686668
287,0.101813598169,0.135266303364,0.379169699459,0.946043797487,0.975947754389,0.979130974983,0.101520865438,0.129602181282,0.210073116847,-0.196454131335,-0.259106537285,-0.266162791293,0.000731831827233,0.014160305203,0.42274145653,2.85624482205,3.08763572919,3.11323441569,0.0971298744744,0.112609815039,0.210073116847,0.660419315281,0.89875686116,0.959673259885
288,0.101813598169,0.135266311403,0.379200475005,0.946241695047,0.976061027448,0.979231429709,0.101520865438,0.129602187312,0.210073696545,-0.196784385913,-0.259334451495,-0.266369780241,0.000731831827233,0.0141603102278,0.42281694615,2.8575652024,3.08848869736,3.11400302487,0.0971298744744,0.112609815039,0.210073696545,0.660485174807,0.898848810014,0.959768910803
289,0.101813598169,0.135266319121,0.379230800379,0.946437832173,0.976173238798,0.979330932876,0.101520865438,0.129602193101,0.210074262123,-0.197112039171,-0.259560462544,-0.26657501539,0.000731831827233,0.0141603150515,0.422891345641,2.85887467836,3.08933425336,3.11476487067,0.0971298744744,0.112609815039,0.210074262123,0.660550364337,0.898939882464,0.959863652434
290,0.101813598169,0.135266326531,0.379260683226,0.946632232349,0.976284403198,0.979429497816,0.101520865438,0.129602198658,0.210074813936,-0.197437122473,-0.259784594723,-0.266778519375,0.000731831827233,0.0141603196822,0.422964673225,2.86017338705,3.0901724948,3.11552004298,0.0971298744744,0.112609815039,0.210074813936,0.660614893643,0.899030090828,0.959957497547
291,0.101813598169,0.135266333643,0.379290131042,0.946824918644,0.976394535135,0.979527137614,0.101520865438,0.129602203992,0.210075352334,-0.197759666677,-0.260006871909,-0.26698031444,0.000731831827233,0.0141603241276,0.423036946769,2.8614614633,3.09100351761,3.11626863014,0.0971298744744,0.112609815039,0.210075352334,0.660678772313,0.899119447195,0.960050458675
292,0.101813598169,0.135266340471,0.379319151172,0.947015913721,0.976503648833,0.979623865114,0.101520865438,0.129602209113,0.210075877654,-0.198079702143,-0.26022731757,-0.267180422447,0.000731831827233,0.0141603283952,0.423108183793,2.86273903966,3.09182741601,3.1170107189,0.0971298744744,0.112609815039,0.210075877654,0.660742009755,0.899207963433,0.960142548121
293,0.101813598169,0.135266347026,0.379347750819,0.947205239845,0.976611758258,0.979719692928,0.101520865438,0.12960221403,0.210076390228,-0.198397258742,-0.260445954781,-0.267378864884,0.000731831827233,0.014160332492,0.423178401478,2.86400624647,3.0926442826,3.11774639453,0.0971298744744,0.112609815039,0.210076390228,0.660804615198,0.899295651193,0.960233777962
294,0.101813598169,0.135266353319,0.379375937044,0.947392918894,0.976718877122,0.979814633435,0.101520865438,0.129602218749,0.210076890375,-0.198712365867,-0.260662806225,-0.267575662873,0.000731831827233,0.0141603364248,0.423247616673,2.8652632119,3.09345420837,3.11847574077,0.0971298744744,0.112609815039,0.210076890375,0.660866597703,0.899382521912,0.960324160055
295,0.101813598169,0.13526635936,0.37940371677,0.947578972363,0.97682501889,0.979908698791,0.101520865438,0.12960222328,0.210077378409,-0.199025052445,-0.260877894203,-0.267770837177,0.000731831827233,0.0141603402003,0.423315845902,2.86651006202,3.09425728273,3.11919883992,0.0971298744744,0.112609815039,0.210077378409,0.660927966161,0.899468586822,0.960413706042
296,0.101813598169,0.135266365159,0.379431096782,0.947763421378,0.976930196788,0.980001900934,0.101520865438,0.129602227629,0.210077854633,-0.199335346943,-0.261091240646,-0.267964408209,0.000731831827233,0.0141603438248,0.423383105374,2.8677469208,3.09505359359,3.11991577286,0.0971298744744,0.112609815039,0.210077854633,0.660988729298,0.899553856948,0.960502427353
297,0.101813598169,0.135266370726,0.379458083737,0.9479462867,0.977034423804,0.980094251584,0.101520865438,0.129602231804,0.210078319343,-0.199643277376,-0.261302867119,-0.26815639604,0.000731831827233,0.0141603473042,0.423449410984,2.86897391019,3.09584322731,3.12062661906,0.0971298744744,0.112609815039,0.210078319343,0.661048895681,0.899638343121,0.960590335215
298,0.101813598169,0.13526637607,0.379484684159,0.948127588732,0.977137712695,0.980185762256,0.101520865438,0.129602235813,0.210078772829,-0.199948871321,-0.261512794827,-0.268346820402,0.000731831827233,0.0141603506443,0.423514778326,2.87019115013,3.09662626881,3.12133145664,0.0971298744744,0.112609815039,0.210078772829,0.661108473719,0.899722055975,0.960677440652
299,0.101813598169,0.135266381201,0.379510904448,0.94830734753,0.977240075994,0.980276444256,0.101520865438,0.12960223966,0.21007921537,-0.20025215592,-0.261721044629,-0.268535700701,0.000731831827233,0.0141603538509,0.423579222696,2.87139875863,3.09740280156,3.12203036239,0.0971298744744,0.112609815039,0.21007921537,0.661167471668,0.899805005955,0.960763754491
300,0.101813598169,0.135266386126,0.379536750879,0.948485582809,0.977341526011,0.98036630869,0.101520865438,0.129602243354,0.21007964724,-0.200553157893,-0.261927637037,-0.268723056019,0.000731831827233,0.0141603569291,0.423642759099,2.87259685176,3.09817290762,3.12272341177,0.0971298744744,0.112609815039,0.21007964724,0.661225897633,0.89988720332,0.960849287366
301,0.101813598169,0.135266390854,0.379562229608,0.948662313948,0.977442074842,0.98045536647,0.101520865438,0.1296022469,0.210080068706,-0.200851903544,-0.26213259223,-0.268908905124,0.000731831827233,0.0141603598842,0.423705402256,2.87378554373,3.09893666768,3.12341067898,0.0971298744744,0.112609815039,0.210080068706,0.661283759575,0.89996865815,0.960934049726
302,0.101813598169,0.135266395393,0.379587346669,0.948837560001,0.97754173437,0.980543628314,0.101520865438,0.129602250305,0.210080480026,-0.201148418767,-0.262335930057,-0.269093266472,0.000731831827233,0.014160362721,0.423767166609,2.87496494692,3.09969416107,3.12409223697,0.0971298744744,0.112609815039,0.210080480026,0.661341065309,0.900049380343,0.961018051833
303,0.101813598169,0.13526639975,0.379612107984,0.949011339699,0.977640516273,0.980631104754,0.101520865438,0.129602253573,0.210080881453,-0.20144272906,-0.262537670043,-0.26927615822,0.000731831827233,0.0141603654443,0.423828066329,2.8761351719,3.10044546579,3.12476815744,0.0971298744744,0.112609815039,0.210080881453,0.661397822509,0.900129379628,0.96110130377
304,0.101813598169,0.135266403933,0.379636519361,0.949183671463,0.977738432026,0.980717806136,0.101520865438,0.12960225671,0.210081273233,-0.201734859527,-0.2627378314,-0.269457598226,0.000731831827233,0.0141603680586,0.423888115319,2.87729632747,3.10119065856,3.12543851091,0.0971298744744,0.11260981504,0.210081273233,0.661454038716,0.900208665561,0.961183815443
305,0.101813598169,0.135266407949,0.379660586495,0.949354573404,0.977835492904,0.980803742629,0.101520865438,0.129602259722,0.210081655606,-0.202024834886,-0.26293643303,-0.269637604059,0.000731831827233,0.0141603705684,0.423947327222,2.87844852072,3.10192981483,3.12610336672,0.0971298744744,0.11260981504,0.210081655606,0.661509721332,0.900287247533,0.961265596587
306,0.101813598169,0.135266411804,0.379684314976,0.949524063334,0.977931709992,0.980888924224,0.101520865438,0.129602262613,0.210082028805,-0.20231267948,-0.263133493529,-0.269816193002,0.000731831827233,0.0141603729777,0.424005715428,2.87959185703,3.1026630088,3.12676279307,0.0971298744744,0.11260981504,0.210082028805,0.66156487763,0.900365134772,0.961346656768
307,0.101813598169,0.135266415504,0.379707710286,0.949692158768,0.978027094184,0.980973360742,0.101520865438,0.129602265388,0.210082393057,-0.202598417281,-0.263329031199,-0.269993382062,0.000731831827233,0.0141603752906,0.424063293073,2.88072644012,3.10339031346,3.12741685701,0.0971298744744,0.11260981504,0.210082393057,0.661619514756,0.900442336347,0.961427005386
308,0.101813598169,0.135266419057,0.379730777803,0.949858876935,0.978121656186,0.981057061833,0.101520865438,0.129602268053,0.210082748583,-0.202882071899,-0.263523064051,-0.270169187968,0.000731831827233,0.0141603775109,0.424120073051,2.88185237209,3.10411180059,3.1280656245,0.0971298744744,0.11260981504,0.210082748583,0.661673639727,0.900518861171,0.96150665168
309,0.101813598169,0.135266422468,0.379753522806,0.950024234781,0.978215406525,0.981140036984,0.101520865438,0.129602270611,0.210083095599,-0.203163666587,-0.263715609807,-0.270343627188,0.000731831827233,0.0141603796425,0.424176068018,2.88296975342,3.10482754083,3.12870916043,0.0971298744744,0.11260981504,0.210083095599,0.661727259439,0.900594718005,0.961585604731
310,0.101813598169,0.135266425741,0.379775950473,0.950188248974,0.978308355551,0.981222295521,0.101520865438,0.129602273066,0.210083434315,-0.203443224248,-0.263906685913,-0.270516715921,0.000731831827233,0.0141603816887,0.424231290394,2.88407868306,3.10553760366,3.1293475286,0.0971298744744,0.11260981504,0.210083434315,0.661780380668,0.900669915459,0.961663873467
311,0.101813598169,0.135266428884,0.379798065884,0.950350935911,0.978400513436,0.98130384661,0.101520865438,0.129602275423,0.210083764936,-0.203720767444,-0.264096309539,-0.270688470113,0.000731831827233,0.014160383653,0.42428575237,2.88517925839,3.10624205744,3.12998079181,0.0971298744744,0.11260981504,0.210083764936,0.661833010072,0.900744462,0.961741466662
312,0.101813598169,0.135266431902,0.379819874027,0.950512311724,0.978491890185,0.981384699265,0.101520865438,0.129602277686,0.210084087661,-0.203996318399,-0.264284497586,-0.270858905457,0.000731831827233,0.0141603855388,0.424339465914,2.88627157531,3.10694096943,3.13060901181,0.0971298744744,0.11260981504,0.210084087661,0.661885154193,0.900818365949,0.961818392942
313,0.101813598169,0.135266434798,0.379841379793,0.950672392284,0.978582495634,0.981464862347,0.101520865438,0.129602279859,0.210084402685,-0.204269899007,-0.264471266693,-0.271028037398,0.000731831827233,0.0141603873491,0.424392442772,2.88735572823,3.10763440582,3.13123224936,0.0971298744744,0.11260981504,0.210084402685,0.661936819461,0.900891635489,0.961894660789
314,0.101813598169,0.135266437579,0.379862587987,0.950831193206,0.978672339457,0.981544344569,0.101520865438,0.129602281944,0.210084710196,-0.204541530838,-0.264656633238,-0.271195881141,0.000731831827233,0.014160389087,0.424444694478,2.88843181011,3.10832243174,3.13185056428,0.0971298744744,0.11260981504,0.210084710196,0.661988012195,0.900964278664,0.961970278542
315,0.101813598169,0.135266440248,0.37988350332,0.950988729856,0.978761431168,0.981623154498,0.101520865438,0.129602283946,0.210085010378,-0.204811235145,-0.264840613348,-0.271362451652,0.000731831827233,0.0141603907553,0.424496232353,2.8894999125,3.10900511129,3.13246401538,0.0971298744744,0.11260981504,0.210085010378,0.662038738606,0.901036303385,0.962045254402
316,0.101813598169,0.135266442811,0.379904130419,0.951145017355,0.978849780121,0.981701300561,0.101520865438,0.129602285868,0.210085303413,-0.205079032867,-0.265023222899,-0.271527763663,0.000731831827233,0.0141603923569,0.424547067513,2.89056012556,3.10968250755,3.13307266056,0.0971298744744,0.11260981504,0.210085303413,0.662089004799,0.901107717432,0.962119596433
317,0.101813598169,0.135266445271,0.379924473824,0.951300070582,0.97893739552,0.981778791043,0.101520865438,0.129602287713,0.210085589475,-0.205344944639,-0.265204477526,-0.271691831681,0.000731831827233,0.0141603938943,0.424597210874,2.89161253805,3.11035468262,3.13367655681,0.0971298744744,0.11260981504,0.210085589475,0.662138816777,0.901178528455,0.962193312563
318,0.101813598169,0.135266447632,0.379944537994,0.951453904183,0.979024286417,0.981855634095,0.101520865438,0.129602289484,0.210085868734,-0.205608990791,-0.265384392624,-0.271854669985,0.000731831827233,0.0141603953703,0.42464667315,2.89265723744,3.1110216976,3.1342757602,0.0971298744744,0.11260981504,0.210085868734,0.662188180439,0.901248743977,0.962266410594
319,0.101813598169,0.135266449899,0.379964327303,0.95160653257,0.979110461716,0.981931837733,0.101520865438,0.129602291184,0.210086141357,-0.205871191363,-0.265562983351,-0.272016292639,0.000731831827233,0.0141603967872,0.424695464866,2.89369430983,3.11168361267,3.13487032593,0.0971298744744,0.11260981504,0.210086141357,0.662237101587,0.901318371399,0.962338898196
320,0.101813598169,0.135266452076,0.379983846048,0.951757969931,0.979195930177,0.982007409842,0.101520865438,0.129602292817,0.210086407505,-0.2061315661,-0.265740264637,-0.272176713488,0.000731831827233,0.0141603981474,0.424743596356,2.89472384008,3.11234048704,3.13546030833,0.0971298744744,0.11260981504,0.210086407505,0.662285585923,0.901387418001,0.962410782915
321,0.101813598169,0.135266454165,0.380003098445,0.951908230231,0.979280700418,0.982082358179,0.101520865438,0.129602294384,0.210086667338,-0.206390134466,-0.265916251188,-0.272335946168,0.000731831827233,0.0141603994532,0.424791077767,2.89574591174,3.11299237902,3.13604576087,0.0971298744744,0.11260981504,0.210086667338,0.662333639056,0.901455890943,0.962482072174
322,0.101813598169,0.135266456171,0.380022088635,0.952057327216,0.97936478092,0.982156690376,0.101520865438,0.129602295888,0.210086921008,-0.206646915643,-0.266090957486,-0.272494004106,0.000731831827233,0.0141604007068,0.424837919067,2.89676060715,3.11363934602,3.13662673621,0.0971298744744,0.11260981504,0.210086921008,0.662381266501,0.90152379727,0.962552773275
323,0.101813598169,0.135266458096,0.380040820684,0.952205274422,0.979448180026,0.982230413941,0.101520865438,0.129602297332,0.210087168666,-0.206901928539,-0.266264397797,-0.272650900527,0.000731831827233,0.0141604019101,0.424884130044,2.8977680074,3.11428144456,3.13720328617,0.0971298744744,0.11260981504,0.210087168666,0.662428473682,0.901591143912,0.962622893403
324,0.101813598169,0.135266459944,0.380059298583,0.952352085172,0.979530905945,0.982303536261,0.101520865438,0.129602298718,0.210087410458,-0.207155191793,-0.266436586172,-0.272806648456,0.000731831827233,0.0141604030654,0.424929720312,2.89876819241,3.11491873029,3.13777546179,0.0971298744744,0.11260981504,0.210087410458,0.662475265931,0.901657937688,0.962692439625
325,0.101813598169,0.135266461719,0.380077526253,0.952497772586,0.979612966758,0.982376064606,0.101520865438,0.129602300049,0.210087646527,-0.207406723778,-0.266607536455,-0.272961260724,0.000731831827233,0.0141604041744,0.424974699315,2.89976124091,3.11555125803,3.13834331332,0.0971298744744,0.11260981504,0.210087646527,0.662521648495,0.901724185307,0.962761418898
326,0.101813598169,0.135266463422,0.380095507544,0.95264234958,0.979694370416,0.982448006128,0.101520865438,0.129602301327,0.210087877012,-0.207656542608,-0.266777262284,-0.273114749967,0.000731831827233,0.014160405239,0.42501907633,2.90074723047,3.11617908175,3.13890689024,0.0971298744744,0.11260981504,0.210087877012,0.662567626533,0.901789893372,0.962829838064
327,0.101813598169,0.135266465057,0.380113246235,0.952785828876,0.979775124745,0.982519367868,0.101520865438,0.129602302553,0.210088102047,-0.20790466614,-0.266945777095,-0.273267128635,0.000731831827233,0.0141604062611,0.425062860469,2.90172623754,3.1168022546,3.13946624126,0.0971298744744,0.11260981504,0.210088102047,0.662613205122,0.90185506838,0.96289770386
328,0.101813598169,0.135266466627,0.38013074604,0.952928222999,0.979855237447,0.982590156752,0.101520865438,0.12960230373,0.210088321766,-0.208151111982,-0.267113094127,-0.273418408993,0.000731831827233,0.0141604072422,0.425106060684,2.90269833745,3.11742082894,3.14002141436,0.0971298744744,0.11260981504,0.210088321766,0.662658389254,0.901919716724,0.962965022913
329,0.101813598169,0.135266468134,0.380148010605,0.953069544286,0.979934716106,0.982660379601,0.101520865438,0.129602304861,0.210088536297,-0.208395897493,-0.267279226424,-0.273568603122,0.000731831827233,0.0141604081841,0.425148685771,2.90366360445,3.11803485632,3.14057245681,0.0971298744744,0.11260981504,0.210088536297,0.662703183841,0.901983844697,0.963031801746
330,0.101813598169,0.135266469581,0.380165043513,0.953209804885,0.980013568183,0.982730043126,0.101520865438,0.129602305946,0.210088745765,-0.208639039791,-0.26744418684,-0.273717722929,0.000731831827233,0.0141604090883,0.425190744371,2.90462211169,3.11864438756,3.14111941514,0.0971298744744,0.11260981504,0.210088745765,0.662747593716,0.902047458494,0.963098046781
331,0.101813598169,0.13526647097,0.380181848282,0.953349016764,0.980091801028,0.982799153932,0.101520865438,0.129602306987,0.210088950293,-0.208880555755,-0.267607988042,-0.273865780143,0.000731831827233,0.0141604099563,0.425232244973,2.9055739313,3.11924947267,3.14166233519,0.0971298744744,0.11260981504,0.210088950293,0.662791623634,0.902110564211,0.963163764338
332,0.101813598169,0.135266472303,0.380198428368,0.953487191708,0.980169421873,0.982867718525,0.101520865438,0.129602307987,0.21008915,-0.209120462032,-0.267770642513,-0.274012786322,0.000731831827233,0.0141604107896,0.425273195921,2.90651913435,3.11985016096,3.14220126212,0.0971298744744,0.11260981504,0.21008915,0.662835278273,0.902173167849,0.963228960637
333,0.101813598169,0.135266473583,0.380214787167,0.953624341329,0.980246437841,0.982935743307,0.101520865438,0.129602308947,0.210089345003,-0.209358775038,-0.267932162555,-0.274158752857,0.000731831827233,0.0141604115895,0.42531360541,2.90745779092,3.12044650099,3.14273624041,0.0971298744744,0.11260981504,0.210089345003,0.662878562237,0.902235275316,0.963293641804
334,0.101813598169,0.135266474812,0.380230928013,0.953760477064,0.980322855944,0.983003234581,0.101520865438,0.129602309869,0.210089535414,-0.209595510961,-0.268092560293,-0.274303690971,0.000731831827233,0.0141604123574,0.425353481498,2.90838997006,3.12103854059,3.14326731388,0.0971298744744,0.11260981504,0.210089535414,0.662921480057,0.902296892429,0.963357813869
335,0.101813598169,0.135266475991,0.380246854185,0.953895610179,0.980398683087,0.983070198553,0.101520865438,0.129602310753,0.210089721345,-0.209830685771,-0.268251847681,-0.274447611728,0.000731831827233,0.0141604130946,0.425392832099,2.90931573988,3.12162632692,3.1437945257,0.0971298744744,0.11260981504,0.210089721345,0.662964036192,0.902358024914,0.963421482767
336,0.101813598169,0.135266477123,0.380262568901,0.954029751777,0.980473926071,0.983136641335,0.101520865438,0.129602311603,0.210089902904,-0.210064315217,-0.268410036498,-0.274590526029,0.000731831827233,0.0141604138023,0.425431664994,2.91023516749,3.12220990642,3.14431791841,0.0971298744744,0.11260981504,0.210089902904,0.663006235029,0.90241867841,0.963484654345
337,0.101813598169,0.135266478211,0.380278075326,0.954162912795,0.98054859159,0.983202568944,0.101520865438,0.129602312418,0.210090080194,-0.210296414834,-0.268567138358,-0.274732444622,0.000731831827233,0.0141604144817,0.425469987829,2.91114831907,3.12278932487,3.14483753392,0.0971298744744,0.11260981504,0.210090080194,0.663048080887,0.902478858469,0.963547334358
338,0.101813598169,0.135266479254,0.380293376568,0.954295104008,0.980622686241,0.983267987307,0.101520865438,0.1296023132,0.21009025332,-0.210526999946,-0.268723164708,-0.274873378097,0.000731831827233,0.0141604151339,0.42550780812,2.91205525989,3.12336462737,3.14535341351,0.0971298744744,0.11260981504,0.21009025332,0.663089578019,0.902538570557,0.963609528472
339,0.101813598169,0.135266480256,0.380308475683,0.954426336036,0.980696216518,0.983332902258,0.101520865438,0.129602313952,0.210090422382,-0.210756085672,-0.268878126837,-0.275013336897,0.000731831827233,0.01416041576,0.425545133253,2.91295605427,3.12393585839,3.14586559789,0.0971298744744,0.11260981504,0.210090422382,0.663130730609,0.902597820058,0.963671242271
340,0.101813598169,0.135266481217,0.380323375671,0.954556619343,0.980769188819,0.983397319546,0.101520865438,0.129602314673,0.210090587475,-0.210983686923,-0.26903203587,-0.275152331314,0.000731831827233,0.0141604163611,0.42558197049,2.91385076566,3.12450306172,3.14637412715,0.0971298744744,0.11260981504,0.210090587475,0.663171542776,0.902656612276,0.963732481251
341,0.101813598169,0.135266482141,0.380338079484,0.95468596424,0.980841609445,0.983461244831,0.101520865438,0.129602315365,0.210090748697,-0.211209818413,-0.26918490278,-0.275290371496,0.000731831827233,0.0141604169381,0.425618326968,2.91473945663,3.12506628056,3.14687904082,0.0971298744744,0.11260981504,0.210090748697,0.663212018577,0.902714952431,0.963793250826
342,0.101813598169,0.135266483027,0.38035259002,0.954814380892,0.980913484604,0.98352468369,0.101520865438,0.12960231603,0.210090906139,-0.211434494659,-0.269336738384,-0.275427467447,0.000731831827233,0.014160417492,0.425654209704,2.91562218888,3.12562555747,3.14738037784,0.0971298744744,0.11260981504,0.210090906139,0.663252162004,0.902772845667,0.963853556328
343,0.101813598169,0.135266483878,0.38036691013,0.954941879313,0.980984820412,0.983587641614,0.101520865438,0.129602316668,0.210091059891,-0.211657729983,-0.269487553349,-0.27556362903,0.000731831827233,0.0141604180238,0.425689625597,2.91649902324,3.1261809344,3.14787817661,0.0971298744744,0.11260981504,0.210091059891,0.663291976989,0.902830297052,0.96391340301
344,0.101813598169,0.135266484695,0.380381042615,0.955068469376,0.981055622892,0.983650124014,0.101520865438,0.129602317281,0.210091210044,-0.211879538517,-0.269637358196,-0.275698865971,0.000731831827233,0.0141604185343,0.425724581428,2.91737001973,3.12673245272,3.14837247496,0.0971298744744,0.11260981504,0.210091210044,0.663331467403,0.902887311574,0.963972796046
345,0.101813598169,0.135266485479,0.380394990227,0.955194160812,0.981125897981,0.983712136221,0.101520865438,0.129602317869,0.210091356681,-0.212099934207,-0.269786163297,-0.27583318786,0.000731831827233,0.0141604190243,0.425759083866,2.91823523755,3.1272801532,3.1488633102,0.0971298744744,0.11260981504,0.210091356681,0.663370637058,0.902943894152,0.964031740532
346,0.101813598169,0.135266486231,0.380408755674,0.955318963213,0.981195651527,0.983773683485,0.101520865438,0.129602318433,0.210091499888,-0.212318930813,-0.269933978882,-0.275966604152,0.000731831827233,0.0141604194948,0.425793139467,2.91909473506,3.12782407602,3.14935071909,0.0971298744744,0.11260981504,0.210091499888,0.663409489707,0.903000049627,0.964090241491
347,0.101813598169,0.135266486954,0.380422341617,0.955442886034,0.981264889293,0.98383477098,0.101520865438,0.129602318975,0.210091639745,-0.212536541914,-0.270080815043,-0.276099124174,0.000731831827233,0.0141604199464,0.425826754678,2.91994856987,3.12836426084,3.14983473789,0.0971298744744,0.11260981504,0.210091639745,0.663448029047,0.903055782772,0.964148303868
348,0.101813598169,0.135266487648,0.380435750669,0.955565938597,0.981333616955,0.983895403805,0.101520865438,0.129602319496,0.210091776334,-0.212752780914,-0.27022668173,-0.276230757122,0.000731831827233,0.0141604203799,0.425859935838,2.92079679878,3.12890074671,3.15031540232,0.0971298744744,0.11260981504,0.210091776334,0.663486258719,0.903111098288,0.96420593254
349,0.101813598169,0.135266488314,0.380448985404,0.955688130091,0.981401840111,0.983955586981,0.101520865438,0.129602319995,0.210091909732,-0.212967661038,-0.27037158876,-0.276361512066,0.000731831827233,0.0141604207961,0.425892689181,2.92163947782,3.12943357218,3.15079274762,0.0971298744744,0.11260981504,0.210091909732,0.663524182309,0.903166000807,0.964263132308
350,0.101813598169,0.135266488953,0.38046204835,0.955809469578,0.981469564275,0.984015325459,0.101520865438,0.129602320475,0.210092040015,-0.21318119534,-0.270515545815,-0.276491397952,0.000731831827233,0.0141604211957,0.425925020838,2.9224766623,3.12996277522,3.15126680853,0.0971298744744,0.11260981504,0.210092040015,0.663561803349,0.903220494895,0.964319907906
351,0.101813598169,0.135266489567,0.380474941991,0.95592996599,0.981536794881,0.984074624117,0.101520865438,0.129602320935,0.210092167256,-0.213393396706,-0.270658562447,-0.276620423603,0.000731831827233,0.0141604215792,0.425956936838,2.92330840674,3.13048839332,3.1517376193,0.0971298744744,0.11260981504,0.210092167256,0.663599125316,0.903274585048,0.964376263996
352,0.101813598169,0.135266490156,0.380487668774,0.956049628137,0.981603537286,0.984133487761,0.101520865438,0.129602321377,0.210092291529,-0.213604277854,-0.270800648078,-0.276748597723,0.000731831827233,0.0141604219474,0.425988443112,2.92413476498,3.13101046341,3.15220521371,0.0971298744744,0.11260981504,0.210092291529,0.663636151639,0.903328275701,0.964432205175
353,0.101813598169,0.135266490721,0.380500231101,0.956168464704,0.98166979677,0.984191921129,0.101520865438,0.129602321801,0.210092412904,-0.213813851338,-0.270941812004,-0.276875928897,0.000731831827233,0.0141604223009,0.426019545491,2.9249557901,3.13152902193,3.15266962507,0.0971298744744,0.11260981504,0.210092412904,0.663672885693,0.903381571222,0.964487735973
354,0.101813598169,0.135266491264,0.380512631336,0.956286484256,0.981735578536,0.984249928892,0.101520865438,0.129602322208,0.21009253145,-0.21402212955,-0.271082063396,-0.277002425595,0.000731831827233,0.0141604226403,0.426050249713,2.92577153452,3.13204410483,3.15313088622,0.0971298744744,0.11260981504,0.21009253145,0.663709330805,0.903434475915,0.964542860853
355,0.101813598169,0.135266491785,0.380524871802,0.956403695242,0.981800887714,0.984307515651,0.101520865438,0.129602322599,0.210092647234,-0.214229124725,-0.271221411303,-0.277128096171,0.000731831827233,0.014160422966,0.426080561421,2.92658204992,3.13255574754,3.15358902955,0.0971298744744,0.11260981504,0.210092647234,0.66374549025,0.903486994026,0.964597584216
356,0.101813598169,0.135266492286,0.380536954788,0.95652010599,0.981865729362,0.984364685943,0.101520865438,0.129602322974,0.210092760321,-0.21443484894,-0.271359864652,-0.277252948868,0.000731831827233,0.0141604232787,0.426110486166,2.92738738733,3.13306398503,3.15404408703,0.0971298744744,0.11260981504,0.210092760321,0.663781367258,0.903539129736,0.964651910399
357,0.101813598169,0.135266492766,0.380548882539,0.956635724718,0.981930108464,0.98442144424,0.101520865438,0.129602323334,0.210092870776,-0.21463931412,-0.271497432253,-0.27737699182,0.000731831827233,0.0141604235789,0.426140029409,2.92818759709,3.13356885179,3.15449609015,0.0971298744744,0.11260981504,0.210092870776,0.663816965008,0.903590887169,0.964705843677
358,0.101813598169,0.135266493227,0.380560657269,0.956750559528,0.981994029936,0.984477794952,0.101520865438,0.12960232368,0.21009297866,-0.214842532037,-0.271634122799,-0.27750023305,0.000731831827233,0.0141604238671,0.426169196521,2.92898272891,3.13407038184,3.15494507,0.0971298744744,0.11260981504,0.21009297866,0.663852286637,0.90364227039,0.964759388264
359,0.101813598169,0.13526649367,0.380572281151,0.956864618415,0.982057498624,0.984533742424,0.101520865438,0.129602324012,0.210093084035,-0.215044514316,-0.271769944868,-0.277622680476,0.000731831827233,0.0141604241438,0.426197992789,2.92977283183,3.13456860873,3.15539105725,0.0971298744744,0.11260981504,0.210093084035,0.663887335232,0.903693283406,0.964812548316
360,0.101813598169,0.135266494095,0.380583756325,0.956977909261,0.982120519305,0.984589290942,0.101520865438,0.129602324331,0.21009318696,-0.215245272434,-0.271904906927,-0.27774434191,0.000731831827233,0.0141604244094,0.426226423412,2.93055795424,3.13506356558,3.15583408213,0.0971298744744,0.11260981504,0.21009318696,0.663922113837,0.903743930166,0.964865327928
361,0.101813598169,0.135266494503,0.380595084896,0.957090439846,0.982183096692,0.98464444473,0.101520865438,0.129602324637,0.210093287493,-0.215444817725,-0.272039017329,-0.277865225063,0.000731831827233,0.0141604246644,0.426254493507,2.93133814393,3.13555528505,3.15627417448,0.0971298744744,0.11260981504,0.210093287493,0.663956625453,0.903794214566,0.96491773114
362,0.101813598169,0.135266494894,0.380606268934,0.95720221784,0.98224523543,0.984699207955,0.101520865438,0.129602324931,0.210093385691,-0.215643161379,-0.272172284321,-0.277985337542,0.000731831827233,0.0141604249091,0.426282208108,2.93211344805,3.13604379938,3.15671136374,0.0971298744744,0.11260981504,0.210093385691,0.663990873036,0.903844140445,0.964969761932
363,0.101813598169,0.13526649527,0.380617310475,0.957313250814,0.9823069401,0.984753584725,0.101520865438,0.129602325213,0.210093481608,-0.215840314449,-0.27230471604,-0.278104686856,0.000731831827233,0.0141604251441,0.426309572169,2.93288391316,3.13652914035,3.15714567895,0.0971298744744,0.11260981504,0.210093481608,0.664024859499,0.903893711591,0.965021424231
364,0.101813598169,0.135266495631,0.380628211524,0.957423546235,0.98236821522,0.984807579089,0.101520865438,0.129602325483,0.210093575298,-0.216036287848,-0.272436320522,-0.278223280414,0.000731831827233,0.0141604253697,0.426336590564,2.93364958521,3.13701133935,3.15757714876,0.0971298744744,0.11260981504,0.210093575298,0.664058587715,0.903942931736,0.965072721909
365,0.101813598169,0.135266495978,0.380638974051,0.957533111472,0.982429065246,0.984861195042,0.101520865438,0.129602325743,0.210093666815,-0.216231092357,-0.272567105693,-0.278341125531,0.000731831827233,0.0141604255862,0.426363268091,2.93441050957,3.13749042735,3.15800580143,0.0971298744744,0.11260981504,0.210093666815,0.664092060514,0.903991804563,0.965123658784
366,0.101813598169,0.13526649631,0.380649599997,0.957641953792,0.982489494573,0.984914436525,0.101520865438,0.129602325993,0.210093756209,-0.216424738621,-0.272697079382,-0.278458229425,0.000731831827233,0.0141604257941,0.426389609471,2.93516673103,3.13796643489,3.15843166487,0.0971298744744,0.11260981504,0.210093756209,0.664125280689,0.904040333701,0.96517423862
367,0.101813598169,0.13526649663,0.380660091269,0.95775008037,0.982549507536,0.984967307422,0.101520865438,0.129602326232,0.21009384353,-0.216617237154,-0.272826249315,-0.278574599221,0.000731831827233,0.0141604259937,0.426415619349,2.93591829381,3.13843939213,3.15885476661,0.0971298744744,0.11260981504,0.21009384353,0.664158250989,0.904088522733,0.96522446513
368,0.101813598169,0.135266496936,0.380670449747,0.957857498284,0.982609108409,0.985019811564,0.101520865438,0.129602326462,0.210093928827,-0.216808598341,-0.272954623121,-0.278690241954,0.000731831827233,0.0141604261853,0.426441302299,2.93666524156,3.13890932882,3.15927513379,0.0971298744744,0.11260981504,0.210093928827,0.664190974127,0.904136375189,0.965274341978
369,0.101813598169,0.13526649723,0.380680677277,0.957964214517,0.98266830141,0.985071952732,0.101520865438,0.129602326683,0.210094012148,-0.216998832442,-0.273082208329,-0.278805164566,0.000731831827233,0.0141604263692,0.426466662822,2.9374076174,3.13937627435,3.15969279324,0.0971298744744,0.11260981504,0.210094012148,0.664223452777,0.904183894552,0.965323872774
370,0.101813598169,0.135266497513,0.380690775678,0.958070235964,0.9827270907,0.985123734653,0.101520865438,0.129602326895,0.210094093539,-0.217187949589,-0.273209012374,-0.27891937391,0.000731831827233,0.0141604265457,0.426491705347,2.93814546388,3.13984025768,3.16010777141,0.0971298744744,0.11260981504,0.210094093539,0.664255689576,0.904231084258,0.965373061082
371,0.101813598169,0.135266497784,0.38070074674,0.958175569427,0.982785480382,0.985175161005,0.101520865438,0.129602327098,0.210094173046,-0.217375959792,-0.273335042597,-0.279032876755,0.000731831827233,0.0141604267152,0.426516434235,2.93887882305,3.14030130745,3.1605200944,0.0971298744744,0.11260981504,0.210094173046,0.664287687122,0.904277947696,0.965421910415
372,0.101813598169,0.135266498044,0.380710592224,0.958280221618,0.982843474504,0.985226235416,0.101520865438,0.129602327293,0.210094250712,-0.217562872939,-0.273460306246,-0.279145679779,0.000731831827233,0.0141604268779,0.426540853779,2.93960773639,3.14075945188,3.16092978799,0.0971298744744,0.11260981504,0.210094250712,0.664319447979,0.904324488208,0.965470424241
373,0.101813598169,0.135266498294,0.380720313864,0.958384199165,0.982901077063,0.985276961463,0.101520865438,0.129602327481,0.210094326582,-0.2177486988,-0.273584810478,-0.27925778958,0.000731831827233,0.0141604270341,0.426564968204,2.94033224491,3.14121471885,3.16133687761,0.0971298744744,0.11260981504,0.210094326582,0.664350974674,0.904370709091,0.965518605978
374,0.101813598169,0.135266498534,0.380729913365,0.958487508607,0.982958291998,0.985327342679,0.101520865438,0.129602327661,0.210094400697,-0.217933447025,-0.273708562359,-0.279369212668,0.000731831827233,0.0141604271841,0.426588781671,2.94105238908,3.14166713589,3.16174138837,0.0971298744744,0.11260981504,0.210094400697,0.664382269699,0.9044166136,0.965566459002
375,0.101813598169,0.135266498765,0.380739392408,0.9585901564,0.983015123198,0.985377382545,0.101520865438,0.129602327833,0.210094473099,-0.21811712715,-0.273831568868,-0.279479955474,0.000731831827233,0.014160427328,0.426612298274,2.94176820887,3.14211673016,3.16214334505,0.0971298744744,0.11260981504,0.210094473099,0.664413335512,0.904462204943,0.965613986639
376,0.101813598169,0.135266498986,0.380748752645,0.958692148916,0.9830715745,0.9854270845,0.101520865438,0.129602327999,0.210094543827,-0.218299748596,-0.273953836897,-0.279590024349,0.000731831827233,0.0141604274662,0.426635522046,2.94247974378,3.14256352849,3.16254277212,0.0971298744744,0.11260981504,0.210094543827,0.664444174538,0.904507486287,0.965661192174
377,0.101813598169,0.135266499198,0.380757995703,0.958793492445,0.98312764969,0.985476451933,0.101520865438,0.129602328158,0.210094612921,-0.218481320671,-0.274075373252,-0.27969942556,0.000731831827233,0.0141604275988,0.426658456956,2.94318703279,3.14300755735,3.16293969373,0.0971298744744,0.11260981504,0.210094612921,0.664474789166,0.904552460756,0.965708078848
378,0.101813598169,0.135266499402,0.380767123185,0.958894193197,0.983183352505,0.985525488192,0.101520865438,0.129602328311,0.210094680419,-0.218661852573,-0.274196184653,-0.2798081653,0.000731831827233,0.0141604277262,0.426681106914,2.94389011442,3.14344884289,3.16333413373,0.0971298744744,0.11260981504,0.210094680419,0.664505181755,0.904597131432,0.965754649856
379,0.101813598169,0.135266499597,0.380776136666,0.958994257303,0.983238686631,0.985574196577,0.101520865438,0.129602328458,0.210094746359,-0.21884135339,-0.27431627774,-0.279916249684,0.000731831827233,0.0141604278485,0.426703475767,2.94458902673,3.14388741093,3.16372611565,0.0971298744744,0.11260981504,0.210094746359,0.664535354629,0.904641501358,0.965800908354
380,0.101813598169,0.135266499785,0.380785037699,0.959093690814,0.983293655707,0.985622580346,0.101520865438,0.129602328599,0.210094810777,-0.219019832105,-0.27443565907,-0.28002368475,0.000731831827233,0.0141604279658,0.426725567307,2.9452838073,3.14432328694,3.16411566274,0.0971298744744,0.11260981504,0.210094810777,0.664565310084,0.904685573534,0.965846857454
381,0.101813598169,0.135266499965,0.380793827814,0.959192499706,0.983348263325,0.985670642717,0.101520865438,0.129602328734,0.210094873708,-0.219197297591,-0.274554335119,-0.280130476462,0.000731831827233,0.0141604280785,0.426747385264,2.94597449324,3.14475649611,3.16450279795,0.0971298744744,0.11260981504,0.210094873708,0.664595050382,0.904729350922,0.965892500229
382,0.101813598169,0.135266500138,0.380802508513,0.959290689879,0.983402513028,0.98571838686,0.101520865438,0.129602328864,0.210094935188,-0.21937375862,-0.274672312283,-0.280236630711,0.000731831827233,0.0141604281866,0.426768933314,2.94666112125,3.14518706328,3.16488754393,0.0971298744744,0.11260981504,0.210094935188,0.664624577754,0.904772836446,0.965937839711
383,0.101813598169,0.135266500304,0.38081108128,0.959388267158,0.983456408315,0.98576581591,0.101520865438,0.129602328988,0.21009499525,-0.21954922386,-0.274789596884,-0.280342153314,0.000731831827233,0.0141604282905,0.426790215076,2.94734372754,3.145615013,3.16526992306,0.0971298744744,0.11260981504,0.21009499525,0.664653894404,0.90481603299,0.96598287889
384,0.101813598169,0.135266500464,0.380819547573,0.959485237296,0.983509952639,0.985812932955,0.101520865438,0.129602329108,0.210095053927,-0.219723701877,-0.274906195162,-0.280447050019,0.000731831827233,0.0141604283901,0.426811234115,2.94802234793,3.1460403695,3.16564995743,0.0971298744744,0.11260981504,0.210095053927,0.664683002503,0.904858943402,0.966027620721
385,0.101813598169,0.135266500617,0.380827908829,0.959581605973,0.983563149409,0.985859741049,0.101520865438,0.129602329223,0.210095111252,-0.219897201138,-0.275022113284,-0.280551326501,0.000731831827233,0.0141604284858,0.426831993941,2.94869701778,3.14646315673,3.16602766887,0.0971298744744,0.11260981504,0.210095111252,0.664711904195,0.904901570491,0.966072068118
386,0.101813598169,0.135266500764,0.380836166461,0.959677378797,0.983616001989,0.985906243201,0.101520865438,0.129602329333,0.210095167257,-0.220069730012,-0.275137357344,-0.280654988369,0.000731831827233,0.0141604285777,0.426852498011,2.94936777202,3.14688339833,3.16640307893,0.0971298744744,0.11260981504,0.210095167257,0.664740601594,0.904943917031,0.966116223958
387,0.101813598169,0.135266500905,0.380844321864,0.959772561307,0.983668513701,0.985952442386,0.101520865438,0.129602329439,0.210095221972,-0.220241296771,-0.275251933359,-0.280758041163,0.000731831827233,0.0141604286659,0.426872749731,2.9500346452,3.14730111765,3.16677620887,0.0971298744744,0.11260981504,0.210095221972,0.664769096788,0.90498598576,0.96616009108
388,0.101813598169,0.135266501041,0.380852376409,0.959867158975,0.983720687823,0.985998341536,0.101520865438,0.12960232954,0.210095275426,-0.220411909591,-0.275365847276,-0.280860490353,0.000731831827233,0.0141604287505,0.426892752456,2.95069767142,3.14771633775,3.16714707972,0.0971298744744,0.11260981504,0.210095275426,0.664797391834,0.90502777938,0.966203672288
389,0.101813598169,0.135266501171,0.380860331447,0.959961177203,0.983772527594,0.98604394355,0.101520865438,0.129602329638,0.210095327651,-0.220581576553,-0.275479104971,-0.280962341348,0.000731831827233,0.0141604288318,0.426912509489,2.95135688439,3.14812908141,3.16751571224,0.0971298744744,0.11260981504,0.210095327651,0.664825488764,0.905069300559,0.966246970349
390,0.101813598169,0.135266501295,0.380868188308,0.960054621327,0.983824036209,0.986089251287,0.101520865438,0.129602329732,0.210095378674,-0.220750305647,-0.275591712249,-0.281063599488,0.000731831827233,0.0141604289098,0.426932024086,2.95201231744,3.14853937115,3.16788212694,0.0971298744744,0.11260981504,0.210095378674,0.664853389584,0.90511055193,0.966289987994
391,0.101813598169,0.135266501415,0.380875948303,0.960147496618,0.983875216824,0.986134267571,0.101520865438,0.129602329821,0.210095428522,-0.220918104771,-0.275703674847,-0.28116427005,0.000731831827233,0.0141604289847,0.426951299452,2.95266400347,3.14894722918,3.16824634405,0.0971298744744,0.11260981504,0.210095428522,0.66488109627,0.905151536095,0.96633272792
392,0.101813598169,0.13526650153,0.380883612723,0.96023980828,0.983926072555,0.986178995189,0.101520865438,0.129602329908,0.210095477225,-0.221084981733,-0.275814998432,-0.28126435825,0.000731831827233,0.0141604290566,0.426970338746,2.95331197503,3.14935267747,3.1686083836,0.0971298744744,0.11260981504,0.210095477225,0.664908610777,0.905192255618,0.966375192791
393,0.101813598169,0.135266501641,0.38089118284,0.960331561457,0.983976606478,0.986223436893,0.101520865438,0.12960232999,0.210095524807,-0.221250944251,-0.275925688607,-0.281363869239,0.000731831827233,0.0141604291256,0.426989145081,2.95395626427,3.14975573771,3.16896826533,0.0971298744744,0.11260981504,0.210095524807,0.66493593503,0.905232713035,0.966417385235
394,0.101813598169,0.135266501747,0.380898659905,0.960422761227,0.984026821632,0.986267595402,0.101520865438,0.12960233007,0.210095571296,-0.221415999958,-0.276035750905,-0.281462808108,0.000731831827233,0.0141604291919,0.427007721521,2.95459690296,3.15015643134,3.16932600878,0.0971298744744,0.11260981504,0.210095571296,0.664963070931,0.905272910849,0.966459307847
395,0.101813598169,0.135266501849,0.380906045152,0.960513412608,0.984076721017,0.986311473399,0.101520865438,0.129602330146,0.210095616717,-0.221580156397,-0.276145190798,-0.281561179889,0.000731831827233,0.0141604292555,0.427026071088,2.95523392251,3.15055477954,3.16968163322,0.0971298744744,0.11260981504,0.210095616717,0.664990020357,0.905312851528,0.966500963191
396,0.101813598169,0.135266501946,0.380913339797,0.960603520557,0.984126307595,0.986355073534,0.101520865438,0.12960233022,0.210095661094,-0.22174342103,-0.276254013692,-0.281658989552,0.000731831827233,0.0141604293166,0.427044196757,2.95586735397,3.15095080322,3.17003515771,0.0971298744744,0.11260981504,0.210095661094,0.66501678516,0.905352537514,0.966542353798
397,0.101813598169,0.13526650204,0.380920545037,0.960693089971,0.984175584292,0.986398398423,0.101520865438,0.12960233029,0.210095704452,-0.221905801232,-0.276362224929,-0.28175624201,0.000731831827233,0.0141604293752,0.427062101461,2.95649722801,3.15134452305,3.17038660108,0.0971298744744,0.11260981504,0.210095704452,0.66504336717,0.905391971215,0.966583482166
398,0.101813598169,0.13526650213,0.38092766205,0.960782125688,0.984224553997,0.98644145065,0.101520865438,0.129602330357,0.210095746814,-0.222067304297,-0.27646982979,-0.281852942119,0.000731831827233,0.0141604294314,0.427079788089,2.95712357496,3.15173595947,3.17073598192,0.0971298744744,0.11260981504,0.210095746814,0.665069768192,0.905431155011,0.966624350763
399,0.101813598169,0.135266502216,0.380934692,0.960870632489,0.984273219566,0.986484232768,0.101520865438,0.129602330422,0.210095788204,-0.222227937436,-0.276576833495,-0.281949094676,0.000731831827233,0.0141604294855,0.427097259488,2.95774642481,3.15212513265,3.17108331861,0.0971298744744,0.11260981504,0.210095788204,0.665095990007,0.90547009125,0.966664962027


==> figs/data/singleprob_passk500.csv <==
k,base,iid,corrected,uncorrected
1,2.1875,2.59375,3.0520833333333335,3.3402777777777772
2,4.173387096774193,4.6897401433691766,5.623655913978493,6.2450716845878125
4,7.6566833518724495,7.952749969101471,9.784439500679767,11.0544061302682
8,13.209600569166751,12.438975742805923,15.769351859774552,18.050951009193504
16,20.82345780514761,17.89684165651564,23.28254624162853,26.805972521505073
32,28.666666666666668,24.111111111111107,31.444444444444443,36.22222222222222


==> figs/data/singleprob_training.csv <==
step,pass1_iid,pass1_corrected,pass1_uncorrected,delta_corrected,delta_uncorrected
0,2.1875,2.1875,2.1875,nan,nan
50,2.2395833333333335,2.4166666666666665,2.2743055555555554,0.17708333333333331,0.03472222222222222
100,2.423611111111111,2.607638888888889,2.607638888888889,0.18402777777777773,0.18402777777777773
150,2.9201388888888893,2.625,2.7152777777777772,-0.29513888888888895,-0.20486111111111108
200,2.9236111111111107,2.71875,2.8263888888888893,-0.20486111111111108,-0.09722222222222218
250,2.833333333333333,2.8090277777777772,2.7881944444444446,-0.024305555555555563,-0.045138888888888916
300,2.8125,2.795138888888888,2.795138888888889,-0.017361111111111067,-0.017361111111111105
350,2.951388888888889,2.9930555555555554,2.8784722222222223,0.04166666666666664,-0.07291666666666662
400,2.7638888888888893,3.065972222222222,3.0138888888888884,0.3020833333333333,0.24999999999999992
450,2.6527777777777777,3.1111111111111107,2.986111111111111,0.45833333333333326,0.33333333333333337
500,2.59375,3.0520833333333335,3.3402777777777772,0.4583333333333333,0.7465277777777777


==> figs/data/singleprob_typicality.csv <==
step,iid,corrected,uncorrected
10,-0.27081136049074517,-0.2761040166404894,-0.2666367190013291
20,-0.27306551662284084,-0.28061093620234456,-0.26960625985823783
30,-0.28770343466678094,-0.2966624702491694,-0.28423765581503185
40,-0.30395787418230946,-0.316084756444227,-0.3071538850708608
50,-0.30136244163508424,-0.32077549249129483,-0.3122157810627235
60,-0.2829071805275334,-0.3127885566080293,-0.3000694622488331
70,-0.25917753168036545,-0.28041353946207154,-0.2684427599242473
80,-0.25953864651141484,-0.3033282760983705,-0.2803267765782354
90,-0.25909018648111387,-0.29485320995756364,-0.2711996124126622
100,-0.25181829715004633,-0.3148073434491463,-0.27933819581428976
110,-0.24742510846415663,-0.2950327331738845,-0.27261243054600853
120,-0.23458743253080075,-0.3047314790795251,-0.2828017453279789
130,-0.22531662268504463,-0.2896840629113806,-0.28274436499312056
140,-0.19224380587269574,-0.28404408987912166,-0.27459461377651123
150,-0.17710775568212433,-0.28354504067248837,-0.27982281215880994
160,-0.16108148846177908,-0.2916361102252738,-0.28571226131103683
170,-0.16033546784340577,-0.2881483187487746,-0.28624960402704597
180,-0.14826487857940088,-0.2979146342030337,-0.2931877800658023
190,-0.1467113745145077,-0.30290476510342706,-0.29708014999030535
200,-0.1332537297304439,-0.31586364072416456,-0.2990314272672363
210,-0.13005288421704073,-0.3180837098822837,-0.29345227734515844
220,-0.11879874543346623,-0.3188881495366452,-0.28881151123757237
230,-0.1331977712959527,-0.3072215286031991,-0.28406784519534173
240,-0.15180047786745599,-0.29751543921192375,-0.2777667153887528
250,-0.17702133771583692,-0.30226681672151634,-0.2806094564457136
260,-0.18611674658722874,-0.3031025835396051,-0.28521620262589115
270,-0.19528922525596637,-0.29595675891159795,-0.28491087048544195
280,-0.1973397659403322,-0.29916158538470966,-0.2912956714893635
290,-0.20175940774384593,-0.30302434735358497,-0.2884888565975343
300,-0.19377752189130928,-0.3179671737331636,-0.29187270555144607
310,-0.18311740348826921,-0.31411027623661586,-0.283697089113536
320,-0.18174560843426524,-0.3245785992258752,-0.28303933388081537
330,-0.17878877473692478,-0.332021910830649,-0.2826494882920639
340,-0.19194380635295202,-0.32363120399357204,-0.27445342604754236
350,-0.1946209069714309,-0.31913036905059305,-0.2701820576509052
360,-0.20536106387265352,-0.3147321935424155,-0.2676893739523362
370,-0.2122005222256719,-0.33523553739196377,-0.2774294890229677
380,-0.20824817057407144,-0.3414963590109325,-0.28069500691279964
390,-0.20199366936432384,-0.3464166135151328,-0.2815069957814064
400,-0.1935974199554221,-0.3502502428588139,-0.2769682995768562
410,-0.18958796279884438,-0.3559605318665607,-0.2818362706227099
420,-0.17729091513558815,-0.36078986442932465,-0.2810977460005883
430,-0.15664779232029752,-0.371070848520576,-0.29631059908010976
440,-0.15295273239115814,-0.3633823312942579,-0.28798468566800445
450,-0.14775225154256047,-0.3500853068993763,-0.2858086677610187
460,-0.14903001935419305,-0.3654834270839491,-0.29473463211393786
470,-0.14026805422205668,-0.3728940185911474,-0.2949405604903695
480,-0.13900042431632925,-0.37855038189983986,-0.2973981642994781
490,-0.13633143749363283,-0.36497901246482206,-0.29203007653389207
500,-0.13336540237359135,-0.3691242995429878,-0.30522295150880235


==> figs/data/smc_horizon.csv <==
T,iid,sis,smc,iid_mse,sis_mse,smc_mse,reference_mse
24,875.8393302108966,2.4447580061402197,2.1670115782298254,9.98691288690789e-07,2.787678560976918e-09,2.470973283591963e-09,1.1402676886527925e-09
32,1502.8360756936906,3.5337201987831826,3.3382703908028386,1.3751162874001857e-06,3.2334040146186894e-09,3.0545646730098912e-09,9.150141586569572e-10
48,1562.465192157658,14.476876045947636,5.006252346743618,2.086520018251298e-06,1.933245733935334e-08,6.685362202196243e-09,1.335402560469175e-09
64,1800.4686091144824,69.19878127989855,7.631402538875191,2.799900558912622e-06,1.0761071056770683e-07,1.1867559437424894e-08,1.555095459448019e-09
80,1732.1433923005225,370.08034688170835,9.266867880439468,3.5146192430166516e-06,7.509144533843899e-07,1.88030115288716e-08,2.0290579051592018e-09
96,2099.458965182051,1989.045138581876,13.886276680882482,4.210580062310726e-06,3.989139079373573e-06,2.7849689230379444e-08,2.005554827286473e-09
112,1908.3494507205735,11641.602203705324,13.219209084109625,4.913501313181049e-06,2.9974084512581786e-05,3.4036010107824877e-08,2.574738767748098e-09
128,1967.2651512302111,68744.08414404631,17.495677234794478,5.632821080761881e-06,0.00019683321595063388,5.0094934833125426e-08,2.863274977061149e-09


==> figs/data/variance_batch.csv <==
N,corrected,corrected_minus,corrected_plus,corrected_failures,iid,iid_minus,iid_plus,iid_failures
16,84.375,4.952145777847717,3.9357556485690615,216,0.0,0.0,1.478385642587143,0
32,73.046875,5.746566871208159,5.065123489078149,187,0.0,0.0,1.478385642587143,0
64,45.703125,5.99376214459712,6.1208109107569575,117,0.0,0.0,1.478385642587143,0
128,23.046875,4.737517394326601,5.534459654783736,59,0.0,0.0,1.478385642587143,0
256,5.46875,2.183520859599062,3.500208072528235,14,0.0,0.0,1.478385642587143,0
512,0.78125,0.5667409632318581,2.022026830153577,2,0.0,0.0,1.478385642587143,0
1024,0.0,0.0,1.478385642587143,0,0.0,0.0,1.478385642587143,0

